Model-Based GNN Enabled Energy-Efficient Beamforming for Ultra-Dense Wireless Networks

This paper investigates deep learning enabled beamforming design for ultra-dense wireless networks by integrating prior knowledge and graph neural network (GNN), named model-based GNN. A energy efficiency (EE) maximization problem is formulated subject to power budget and quality of service (QoS) requirements, which is reformulated based on the minimum mean square error scheme and the hybrid zero-forcing and maximum ratio transmission schemes. Based on the reformulated problem, the model-based GNN to realize the mapping from channel state information to beamforming vectors. Particular, the multi-head attention mechanism and residual connection are adopted to enhance the feature extracting, and a scheme selection module is designed to improve the adaptability of GNN. The unsupervised learning is adopted, and a various-input training strategy is proposed to enhance the stability of GNN. Numerical results demonstrate the millisecond-level response with limited performance loss, the scalability to different users and the adaptability to various channel conditions and QoS requirements of the model-based GNN in ultra-dense wireless networks.

==> data/Hybrid_01.csv <==
Epoch,Train_Loss,Smoothed_Train_Loss
1,-60.72519302368164,
2,-56.8807373046875,-58.80296516418457
3,-56.26738739013672,-56.57406234741211
4,-57.54902267456055,-56.90820503234863
5,-58.53280258178711,-58.04091262817383
6,-58.64612579345703,-58.58946418762207
7,-59.47670364379883,-59.06141471862793
8,-59.1162223815918,-59.29646301269531
9,-60.40373992919922,-59.75998115539551
10,-59.77143096923828,-60.08758544921875
11,-60.93983840942383,-60.355634689331055
12,-60.570682525634766,-60.7552604675293
13,-61.39318084716797,-60.98193168640137
14,-61.890403747558594,-61.64179229736328
15,-62.13367462158203,-62.01203918457031
16,-62.1203498840332,-62.12701225280762
17,-62.11791229248047,-62.119131088256836
18,-63.30696105957031,-62.71243667602539
19,-63.35456848144531,-63.33076477050781
20,-63.71530532836914,-63.53493690490723
21,-63.22394561767578,-63.46962547302246
22,-64.20076751708984,-63.71235656738281
23,-64.26276397705078,-64.23176574707031
24,-65.33002471923828,-64.79639434814453
25,-64.8528060913086,-65.09141540527344
26,-65.41692352294922,-65.1348648071289
27,-65.37294006347656,-65.39493179321289
28,-66.4461669921875,-65.90955352783203
29,-66.71903991699219,-66.58260345458984
30,-67.33135223388672,-67.02519607543945
31,-67.79766082763672,-67.56450653076172
32,-67.46209716796875,-67.62987899780273
33,-67.99917602539062,-67.73063659667969
34,-67.8655776977539,-67.93237686157227
35,-68.67733001708984,-68.27145385742188
36,-68.91590118408203,-68.79661560058594
37,-69.97840118408203,-69.44715118408203
38,-69.1965560913086,-69.58747863769531
39,-69.1917724609375,-69.19416427612305
40,-69.79166412353516,-69.49171829223633
41,-70.15240478515625,-69.9720344543457
42,-70.72647857666016,-70.4394416809082
43,-71.2806167602539,-71.00354766845703
44,-71.28154754638672,-71.28108215332031
45,-71.70360565185547,-71.4925765991211
46,-71.6430435180664,-71.67332458496094
47,-72.5158462524414,-72.0794448852539
48,-72.63542175292969,-72.57563400268555
49,-72.31449127197266,-72.47495651245117
50,-73.33488464355469,-72.82468795776367
51,-72.52651977539062,-72.93070220947266
52,-74.12279510498047,-73.32465744018555
53,-73.87850189208984,-74.00064849853516
54,-74.3014144897461,-74.08995819091797
55,-74.41302490234375,-74.35721969604492
56,-74.72901153564453,-74.57101821899414
57,-74.48846435546875,-74.60873794555664
58,-75.49598693847656,-74.99222564697266
59,-74.9925308227539,-75.24425888061523
60,-75.00611877441406,-74.99932479858398
61,-76.27262878417969,-75.63937377929688
62,-75.55908203125,-75.91585540771484
63,-76.31182098388672,-75.93545150756836
64,-76.99867248535156,-76.65524673461914
65,-76.57658386230469,-76.78762817382812
66,-76.86738586425781,-76.72198486328125
67,-77.37972259521484,-77.12355422973633
68,-77.89248657226562,-77.63610458374023
69,-77.74942016601562,-77.82095336914062
70,-77.76253509521484,-77.75597763061523
71,-77.82929992675781,-77.79591751098633
72,-78.45514678955078,-78.1422233581543
73,-78.19300842285156,-78.32407760620117
74,-79.04456329345703,-78.6187858581543
75,-77.91840362548828,-78.48148345947266
76,-79.64994812011719,-78.78417587280273
77,-78.79224395751953,-79.22109603881836
78,-80.09284973144531,-79.44254684448242
79,-79.6809310913086,-79.88689041137695
80,-80.03233337402344,-79.85663223266602
81,-79.96186828613281,-79.99710083007812
82,-80.7603530883789,-80.36111068725586
83,-81.03961944580078,-80.89998626708984
84,-80.99110412597656,-81.01536178588867
85,-81.53179168701172,-81.26144790649414
86,-81.00641632080078,-81.26910400390625
87,-81.18880462646484,-81.09761047363281
88,-81.99279022216797,-81.5907974243164
89,-81.03301239013672,-81.51290130615234
90,-81.86639404296875,-81.44970321655273
91,-81.95237731933594,-81.90938568115234
92,-82.0667495727539,-82.00956344604492
93,-82.74284362792969,-82.4047966003418
94,-81.86885833740234,-82.30585098266602
95,-82.08297729492188,-81.97591781616211
96,-83.1322021484375,-82.60758972167969
97,-82.38631439208984,-82.75925827026367
98,-82.87696838378906,-82.63164138793945
99,-82.75397491455078,-82.81547164916992
100,-83.84180450439453,-83.29788970947266
101,-82.89725494384766,-83.3695297241211
102,-83.53263854980469,-83.21494674682617
103,-84.79750061035156,-84.16506958007812
104,-84.23969268798828,-84.51859664916992
105,-83.72959899902344,-83.98464584350586
106,-83.83128356933594,-83.78044128417969
107,-84.79390716552734,-84.31259536743164
108,-84.31934356689453,-84.55662536621094
109,-84.47946166992188,-84.3994026184082
110,-84.96927642822266,-84.72436904907227
111,-84.47333526611328,-84.72130584716797
112,-85.20637512207031,-84.8398551940918
113,-84.39325714111328,-84.7998161315918
114,-84.74072265625,-84.56698989868164
115,-85.64380645751953,-85.19226455688477
116,-85.02010345458984,-85.33195495605469
117,-85.76850128173828,-85.39430236816406
118,-85.76832580566406,-85.76841354370117
119,-85.84407806396484,-85.80620193481445
120,-85.17010498046875,-85.5070915222168
121,-85.1320571899414,-85.15108108520508
122,-84.51943969726562,-84.82574844360352
123,-85.7598648071289,-85.13965225219727
124,-86.21316528320312,-85.98651504516602
125,-85.80775451660156,-86.01045989990234
126,-85.28485107421875,-85.54630279541016
127,-85.763427734375,-85.52413940429688
128,-86.40176391601562,-86.08259582519531
129,-85.72377014160156,-86.0627670288086
130,-85.22509765625,-85.47443389892578
131,-86.10826873779297,-85.66668319702148
132,-86.74393463134766,-86.42610168457031
133,-86.48484802246094,-86.6143913269043
134,-86.00566864013672,-86.24525833129883
135,-86.62705993652344,-86.31636428833008
136,-86.8074951171875,-86.71727752685547
137,-86.97428894042969,-86.8908920288086
138,-86.1087417602539,-86.5415153503418
139,-86.47132873535156,-86.29003524780273
140,-87.14299774169922,-86.80716323852539
141,-86.51559448242188,-86.82929611206055
142,-86.7684097290039,-86.64200210571289
143,-86.10501098632812,-86.43671035766602
144,-86.99822235107422,-86.55161666870117
145,-86.96356964111328,-86.98089599609375
146,-86.71080017089844,-86.83718490600586
147,-86.90782928466797,-86.8093147277832
148,-86.97804260253906,-86.94293594360352
149,-87.13166046142578,-87.05485153198242
150,-87.38694763183594,-87.25930404663086
151,-87.7977066040039,-87.59232711791992
152,-86.747802734375,-87.27275466918945
153,-87.09471130371094,-86.92125701904297
154,-87.00521087646484,-87.04996109008789
155,-87.66002655029297,-87.3326187133789
156,-86.63610076904297,-87.14806365966797
157,-87.18812561035156,-86.91211318969727
158,-86.77769470214844,-86.98291015625
159,-88.340576171875,-87.55913543701172
160,-87.41203308105469,-87.87630462646484
161,-86.96184539794922,-87.18693923950195
162,-87.82024383544922,-87.39104461669922
163,-87.67958068847656,-87.74991226196289
164,-86.79268646240234,-87.23613357543945
165,-87.51130676269531,-87.15199661254883
166,-87.6142578125,-87.56278228759766
167,-87.83686065673828,-87.72555923461914
168,-88.2745132446289,-88.0556869506836
169,-87.29397583007812,-87.78424453735352
170,-88.5582504272461,-87.92611312866211
171,-88.34745025634766,-88.45285034179688
172,-89.16472625732422,-88.75608825683594
173,-89.00227355957031,-89.08349990844727
174,-88.43355560302734,-88.71791458129883
175,-88.59375,-88.51365280151367
176,-88.96617126464844,-88.77996063232422
177,-89.0155258178711,-88.99084854125977
178,-88.45191955566406,-88.73372268676758
179,-89.343994140625,-88.89795684814453
180,-88.93053436279297,-89.13726425170898
181,-88.79682159423828,-88.86367797851562
182,-88.98200988769531,-88.8894157409668
183,-89.01265716552734,-88.99733352661133
184,-88.69409942626953,-88.85337829589844
185,-88.88970184326172,-88.79190063476562
186,-88.91124725341797,-88.90047454833984
187,-89.02490997314453,-88.96807861328125
188,-88.45557403564453,-88.74024200439453
189,-89.19261169433594,-88.82409286499023
190,-88.48445892333984,-88.83853530883789
191,-88.90406799316406,-88.69426345825195
192,-89.18510437011719,-89.04458618164062
193,-88.99991607666016,-89.09251022338867
194,-88.64973449707031,-88.82482528686523
195,-88.61890411376953,-88.63431930541992
196,-88.21759796142578,-88.41825103759766
197,-88.55720520019531,-88.38740158081055
198,-88.46930694580078,-88.51325607299805
199,-89.04171752929688,-88.75551223754883
200,-89.55612182617188,-89.29891967773438
201,-88.79685974121094,-89.1764907836914
202,-88.7782211303711,-88.78754043579102
203,-88.27738189697266,-88.52780151367188
204,-88.7934341430664,-88.53540802001953
205,-88.59557342529297,-88.69450378417969
206,-89.59793853759766,-89.09675598144531
207,-88.89309692382812,-89.24551773071289
208,-89.04147338867188,-88.96728515625
209,-89.31005859375,-89.17576599121094
210,-89.01546478271484,-89.16276168823242
211,-90.01680755615234,-89.5161361694336
212,-89.76585388183594,-89.89133071899414
213,-88.87574768066406,-89.32080078125
214,-89.98989868164062,-89.43282318115234
215,-90.39251708984375,-90.19120788574219
216,-90.00040435791016,-90.19646072387695
217,-90.10475158691406,-90.05257797241211
218,-90.25175476074219,-90.17825317382812
219,-90.19778442382812,-90.22476959228516
220,-91.04458618164062,-90.62118530273438
221,-90.44527435302734,-90.74493026733398
222,-89.89888763427734,-90.17208099365234
223,-90.3014907836914,-90.10018920898438
224,-89.79080963134766,-90.04615020751953
225,-89.95460510253906,-89.87270736694336
226,-89.93765258789062,-89.94612884521484
227,-89.69986724853516,-89.81875991821289
228,-89.11872863769531,-89.40929794311523
229,-89.59392547607422,-89.35632705688477
230,-89.25119018554688,-89.42255783081055
231,-89.68132781982422,-89.46625900268555
232,-89.28299713134766,-89.48216247558594
233,-89.44505310058594,-89.3640251159668
234,-89.49700927734375,-89.47103118896484
235,-89.2408676147461,-89.36893844604492
236,-89.62448120117188,-89.43267440795898
237,-89.30509185791016,-89.46478652954102
238,-89.93778228759766,-89.6214370727539
239,-90.01949310302734,-89.9786376953125
240,-90.13934326171875,-90.07941818237305
241,-89.49117279052734,-89.81525802612305
242,-89.06986236572266,-89.280517578125
243,-89.96353912353516,-89.5167007446289
244,-89.4220199584961,-89.69277954101562
245,-89.4384765625,-89.43024826049805
246,-89.59333038330078,-89.51590347290039
247,-89.19005584716797,-89.39169311523438
248,-90.03431701660156,-89.61218643188477
249,-90.16124725341797,-90.09778213500977
250,-89.65647888183594,-89.90886306762695
251,-90.35674285888672,-90.00661087036133
252,-90.20387268066406,-90.28030776977539
253,-89.93223571777344,-90.06805419921875
254,-90.76368713378906,-90.34796142578125
255,-90.10443115234375,-90.4340591430664
256,-90.41230010986328,-90.25836563110352
257,-89.60289764404297,-90.00759887695312
258,-90.12486267089844,-89.8638801574707
259,-89.75113677978516,-89.9379997253418
260,-90.12350463867188,-89.93732070922852
261,-90.2870101928711,-90.20525741577148
262,-90.17565155029297,-90.23133087158203
263,-89.57394409179688,-89.87479782104492
264,-89.50202941894531,-89.5379867553711
265,-89.99018096923828,-89.7461051940918
266,-90.31891632080078,-90.15454864501953
267,-90.54584503173828,-90.43238067626953
268,-90.27317810058594,-90.40951156616211
269,-90.0597915649414,-90.16648483276367
270,-90.22269439697266,-90.14124298095703
271,-89.8529281616211,-90.03781127929688
272,-90.0716323852539,-89.9622802734375
273,-90.55217742919922,-90.31190490722656
274,-90.7739028930664,-90.66304016113281
275,-90.47454833984375,-90.62422561645508
276,-90.7952880859375,-90.63491821289062
277,-89.99137115478516,-90.39332962036133
278,-90.71660614013672,-90.35398864746094
279,-90.22171020507812,-90.46915817260742
280,-90.5123519897461,-90.36703109741211
281,-90.50614166259766,-90.50924682617188
282,-90.3099136352539,-90.40802764892578
283,-90.6965103149414,-90.50321197509766
284,-90.97771453857422,-90.83711242675781
285,-91.02899932861328,-91.00335693359375
286,-91.0662841796875,-91.04764175415039
287,-91.4078369140625,-91.237060546875
288,-91.71421813964844,-91.56102752685547
289,-91.39517211914062,-91.55469512939453
290,-91.32640075683594,-91.36078643798828
291,-91.7508773803711,-91.53863906860352
292,-91.91497039794922,-91.83292388916016
293,-91.97552490234375,-91.94524765014648
294,-91.64556121826172,-91.81054306030273
295,-91.73006439208984,-91.68781280517578
296,-91.6753921508789,-91.70272827148438
297,-91.95091247558594,-91.81315231323242
298,-91.67024993896484,-91.81058120727539
299,-91.40950775146484,-91.53987884521484
300,-92.02574157714844,-91.71762466430664
301,-92.19513702392578,-92.11043930053711
302,-91.77603149414062,-91.9855842590332
303,-91.9642562866211,-91.87014389038086
304,-91.6696548461914,-91.81695556640625
305,-91.7835693359375,-91.72661209106445
306,-92.11880493164062,-91.95118713378906
307,-91.61683654785156,-91.8678207397461
308,-92.04840850830078,-91.83262252807617
309,-92.0187759399414,-92.0335922241211
310,-92.14237976074219,-92.0805778503418
311,-92.0008316040039,-92.07160568237305
312,-91.89517211914062,-91.94800186157227
313,-92.11226654052734,-92.00371932983398
314,-92.21458435058594,-92.16342544555664
315,-92.01541900634766,-92.1150016784668
316,-91.86553192138672,-91.94047546386719
317,-92.04375457763672,-91.95464324951172
318,-92.09386444091797,-92.06880950927734
319,-91.96625518798828,-92.03005981445312
320,-91.8228530883789,-91.8945541381836
321,-92.36622619628906,-92.09453964233398
322,-92.01144409179688,-92.18883514404297
323,-92.02076721191406,-92.01610565185547
324,-92.09793853759766,-92.05935287475586
325,-91.81310272216797,-91.95552062988281
326,-91.70172882080078,-91.75741577148438
327,-91.93645477294922,-91.819091796875
328,-92.1150894165039,-92.02577209472656
329,-91.7309341430664,-91.92301177978516
330,-91.68141174316406,-91.70617294311523
331,-92.43169403076172,-92.05655288696289
332,-91.74494934082031,-92.08832168579102
333,-92.33775329589844,-92.04135131835938
334,-92.2303237915039,-92.28403854370117
335,-91.85635375976562,-92.04333877563477
336,-92.23257446289062,-92.04446411132812
337,-91.8018798828125,-92.01722717285156
338,-91.95536041259766,-91.87862014770508
339,-92.09859466552734,-92.0269775390625
340,-92.11768341064453,-92.10813903808594
341,-92.28656768798828,-92.2021255493164
342,-92.03121948242188,-92.15889358520508
343,-91.93253326416016,-91.98187637329102
344,-91.87773132324219,-91.90513229370117
345,-91.84636688232422,-91.8620491027832
346,-92.06561279296875,-91.95598983764648
347,-92.44033813476562,-92.25297546386719
348,-92.08424377441406,-92.26229095458984
349,-91.84954071044922,-91.96689224243164
350,-91.9557876586914,-91.90266418457031
351,-91.6370620727539,-91.79642486572266
352,-92.262939453125,-91.95000076293945
353,-92.33995056152344,-92.30144500732422
354,-92.24031066894531,-92.29013061523438
355,-92.31333923339844,-92.27682495117188
356,-92.31121826171875,-92.3122787475586
357,-91.92217254638672,-92.11669540405273
358,-91.59176635742188,-91.7569694519043
359,-92.03837585449219,-91.81507110595703
360,-92.45707702636719,-92.24772644042969
361,-92.06575012207031,-92.26141357421875
362,-92.25994873046875,-92.16284942626953
363,-92.12315368652344,-92.1915512084961
364,-92.2540283203125,-92.18859100341797
365,-92.01512145996094,-92.13457489013672
366,-92.20867919921875,-92.11190032958984
367,-92.2909927368164,-92.24983596801758
368,-91.99773406982422,-92.14436340332031
369,-92.1562271118164,-92.07698059082031
370,-92.2530746459961,-92.20465087890625
371,-91.96930694580078,-92.11119079589844
372,-92.15235900878906,-92.06083297729492
373,-92.05636596679688,-92.10436248779297
374,-92.27852630615234,-92.16744613647461
375,-92.01185607910156,-92.14519119262695
376,-92.174072265625,-92.09296417236328
377,-91.78145599365234,-91.97776412963867
378,-92.25005340576172,-92.01575469970703
379,-92.3985595703125,-92.32430648803711
380,-92.33931732177734,-92.36893844604492
381,-92.35762786865234,-92.34847259521484
382,-92.13333892822266,-92.2454833984375
383,-92.14517974853516,-92.1392593383789
384,-92.38933563232422,-92.26725769042969
385,-91.79756927490234,-92.09345245361328
386,-92.3075180053711,-92.05254364013672
387,-91.95494079589844,-92.13122940063477
388,-91.9666748046875,-91.96080780029297
389,-91.98128509521484,-91.97397994995117
390,-92.3177719116211,-92.14952850341797
391,-92.12580871582031,-92.2217903137207
392,-92.15825653076172,-92.14203262329102
393,-92.22557067871094,-92.19191360473633
394,-92.18482971191406,-92.2052001953125
395,-92.14028930664062,-92.16255950927734
396,-92.15595245361328,-92.14812088012695
397,-92.1383285522461,-92.14714050292969
398,-92.20474243164062,-92.17153549194336
399,-92.22921752929688,-92.21697998046875
400,-92.04171752929688,-92.13546752929688


==> data/Hybrid_025.csv <==
Epoch,Train_Loss,Smoothed_Train_Loss
1,-50.47617721557617,
2,-50.65188980102539,-50.56403350830078
3,-51.478050231933594,-51.06497001647949
4,-53.19137191772461,-52.3347110748291
5,-53.81182861328125,-53.50160026550293
6,-54.17210388183594,-53.991966247558594
7,-54.08523941040039,-54.128671646118164
8,-54.48585510253906,-54.28554725646973
9,-54.98956298828125,-54.737709045410156
10,-55.40957260131836,-55.199567794799805
11,-55.87398910522461,-55.641780853271484
12,-56.35573196411133,-56.11486053466797
13,-56.7379035949707,-56.546817779541016
14,-57.26940155029297,-57.003652572631836
15,-57.039920806884766,-57.15466117858887
16,-57.460941314697266,-57.250431060791016
17,-57.58478927612305,-57.522865295410156
18,-57.81040573120117,-57.69759750366211
19,-57.77097702026367,-57.79069137573242
20,-58.250125885009766,-58.01055145263672
21,-58.03232955932617,-58.14122772216797
22,-58.37971496582031,-58.20602226257324
23,-58.554256439208984,-58.46698570251465
24,-59.049354553222656,-58.80180549621582
25,-58.87520980834961,-58.96228218078613
26,-59.21699142456055,-59.04610061645508
27,-59.34598159790039,-59.28148651123047
28,-59.3212776184082,-59.3336296081543
29,-59.63619613647461,-59.478736877441406
30,-60.182884216308594,-59.9095401763916
31,-60.17195510864258,-60.177419662475586
32,-59.97101593017578,-60.07148551940918
33,-60.39288330078125,-60.181949615478516
34,-60.78004837036133,-60.58646583557129
35,-60.64262390136719,-60.71133613586426
36,-60.886653900146484,-60.764638900756836
37,-61.49235153198242,-61.18950271606445
38,-61.37542724609375,-61.433889389038086
39,-60.837181091308594,-61.10630416870117
40,-61.50065231323242,-61.16891670227051
41,-61.92007064819336,-61.71036148071289
42,-61.890403747558594,-61.90523719787598
43,-62.28548812866211,-62.08794593811035
44,-62.05732345581055,-62.17140579223633
45,-62.60207748413086,-62.3297004699707
46,-62.26596450805664,-62.43402099609375
47,-62.258182525634766,-62.2620735168457
48,-62.864646911621094,-62.56141471862793
49,-62.600242614746094,-62.732444763183594
50,-62.99070358276367,-62.79547309875488
51,-62.98225021362305,-62.98647689819336
52,-63.25961685180664,-63.120933532714844
53,-63.451629638671875,-63.35562324523926
54,-63.31937026977539,-63.38549995422363
55,-63.42433547973633,-63.37185287475586
56,-63.71065139770508,-63.5674934387207
57,-63.665931701660156,-63.68829154968262
58,-64.17113494873047,-63.91853332519531
59,-63.736732482910156,-63.95393371582031
60,-63.81791305541992,-63.77732276916504
61,-64.2349853515625,-64.02644920349121
62,-64.50428771972656,-64.36963653564453
63,-64.39061737060547,-64.44745254516602
64,-64.783935546875,-64.58727645874023
65,-64.8375244140625,-64.81072998046875
66,-65.16812896728516,-65.00282669067383
67,-64.75792694091797,-64.96302795410156
68,-65.19058227539062,-64.9742546081543
69,-65.15603637695312,-65.17330932617188
70,-65.2803955078125,-65.21821594238281
71,-65.49776458740234,-65.38908004760742
72,-65.82320404052734,-65.66048431396484
73,-65.6311264038086,-65.72716522216797
74,-66.02268981933594,-65.82690811157227
75,-65.6294174194336,-65.82605361938477
76,-66.12042999267578,-65.87492370605469
77,-65.51327514648438,-65.81685256958008
78,-66.0528564453125,-65.78306579589844
79,-66.16117858886719,-66.10701751708984
80,-66.42125701904297,-66.29121780395508
81,-66.38729858398438,-66.40427780151367
82,-66.17202758789062,-66.2796630859375
83,-66.83634948730469,-66.50418853759766
84,-66.64128112792969,-66.73881530761719
85,-66.84799194335938,-66.74463653564453
86,-66.63115692138672,-66.73957443237305
87,-66.5912857055664,-66.61122131347656
88,-67.3041763305664,-66.9477310180664
89,-66.63592529296875,-66.97005081176758
90,-66.57823181152344,-66.6070785522461
91,-66.92593383789062,-66.75208282470703
92,-67.04910278320312,-66.98751831054688
93,-66.85285186767578,-66.95097732543945
94,-66.60395812988281,-66.7284049987793
95,-66.93587493896484,-66.76991653442383
96,-67.3179702758789,-67.12692260742188
97,-67.06072998046875,-67.18935012817383
98,-66.83006286621094,-66.94539642333984
99,-67.2100601196289,-67.02006149291992
100,-67.52468872070312,-67.36737442016602
101,-66.82005310058594,-67.17237091064453
102,-67.44900512695312,-67.13452911376953
103,-67.63336181640625,-67.54118347167969
104,-67.71037292480469,-67.67186737060547
105,-67.68795013427734,-67.69916152954102
106,-67.39974212646484,-67.5438461303711
107,-67.28414154052734,-67.3419418334961
108,-67.40473175048828,-67.34443664550781
109,-67.42548370361328,-67.41510772705078
110,-67.74457550048828,-67.58502960205078
111,-67.10846710205078,-67.42652130126953
112,-67.5748519897461,-67.34165954589844
113,-67.437744140625,-67.50629806518555
114,-67.62263488769531,-67.53018951416016
115,-67.39034271240234,-67.50648880004883
116,-67.36872863769531,-67.37953567504883
117,-67.76716613769531,-67.56794738769531
118,-67.74794006347656,-67.75755310058594
119,-67.93397521972656,-67.84095764160156
120,-67.57440948486328,-67.75419235229492
121,-67.81859588623047,-67.69650268554688
122,-67.55695343017578,-67.68777465820312
123,-67.59854125976562,-67.5777473449707
124,-67.85523986816406,-67.72689056396484
125,-67.6890869140625,-67.77216339111328
126,-67.47720336914062,-67.58314514160156
127,-67.65017700195312,-67.56369018554688
128,-68.03059387207031,-67.84038543701172
129,-67.65859985351562,-67.84459686279297
130,-67.572509765625,-67.61555480957031
131,-67.71427917480469,-67.64339447021484
132,-68.01726531982422,-67.86577224731445
133,-68.00774383544922,-68.01250457763672
134,-67.3683853149414,-67.68806457519531
135,-68.12135314941406,-67.74486923217773
136,-68.01655578613281,-68.06895446777344
137,-67.99711608886719,-68.0068359375
138,-67.59300231933594,-67.79505920410156
139,-67.64380645751953,-67.61840438842773
140,-67.7557601928711,-67.69978332519531
141,-67.96537780761719,-67.86056900024414
142,-67.91600799560547,-67.94069290161133
143,-67.66143035888672,-67.7887191772461
144,-67.89647674560547,-67.7789535522461
145,-67.8756103515625,-67.88604354858398
146,-67.75546264648438,-67.81553649902344
147,-67.33602142333984,-67.54574203491211
148,-67.84480285644531,-67.59041213989258
149,-67.91936492919922,-67.88208389282227
150,-67.97863006591797,-67.9489974975586
151,-68.16529846191406,-68.07196426391602
152,-67.52099609375,-67.84314727783203
153,-67.66693115234375,-67.59396362304688
154,-67.89159393310547,-67.77926254272461
155,-67.928955078125,-67.91027450561523
156,-67.72648620605469,-67.82772064208984
157,-67.888671875,-67.80757904052734
158,-67.62440490722656,-67.75653839111328
159,-68.23473358154297,-67.92956924438477
160,-67.71355438232422,-67.9741439819336
161,-67.80013275146484,-67.75684356689453
162,-67.99246215820312,-67.89629745483398
163,-67.7501449584961,-67.87130355834961
164,-67.91416931152344,-67.83215713500977
165,-67.95315551757812,-67.93366241455078
166,-67.83393859863281,-67.89354705810547
167,-67.90811157226562,-67.87102508544922
168,-67.54119873046875,-67.72465515136719
169,-67.66393280029297,-67.60256576538086
170,-68.18305206298828,-67.92349243164062
171,-67.74896240234375,-67.96600723266602
172,-67.93306732177734,-67.84101486206055
173,-68.20924377441406,-68.0711555480957
174,-67.8443374633789,-68.02679061889648
175,-68.07681274414062,-67.96057510375977
176,-67.74675750732422,-67.91178512573242
177,-67.65904235839844,-67.70289993286133
178,-67.69918823242188,-67.67911529541016
179,-68.33809661865234,-68.01864242553711
180,-68.01692962646484,-68.1775131225586
181,-67.8436050415039,-67.93026733398438
182,-67.97150421142578,-67.90755462646484
183,-67.82725524902344,-67.89937973022461
184,-67.79206085205078,-67.80965805053711
185,-67.87786865234375,-67.83496475219727
186,-67.8554458618164,-67.86665725708008
187,-68.04591369628906,-67.95067977905273
188,-67.87820434570312,-67.9620590209961
189,-67.99007415771484,-67.93413925170898
190,-67.75433349609375,-67.8722038269043
191,-68.14591979980469,-67.95012664794922
192,-68.1085205078125,-68.1272201538086
193,-68.24512481689453,-68.17682266235352
194,-68.09488677978516,-68.17000579833984
195,-67.79935455322266,-67.9471206665039
196,-67.87324523925781,-67.83629989624023
197,-68.18553924560547,-68.02939224243164
198,-67.78937530517578,-67.98745727539062
199,-68.0608901977539,-67.92513275146484
200,-68.10643768310547,-68.08366394042969
201,-67.85490417480469,-67.98067092895508
202,-67.68550872802734,-67.77020645141602
203,-67.69389343261719,-67.68970108032227
204,-67.82989501953125,-67.76189422607422
205,-67.74171447753906,-67.78580474853516
206,-68.1352767944336,-67.93849563598633
207,-67.5703353881836,-67.8528060913086
208,-67.955078125,-67.7627067565918
209,-68.09174346923828,-68.02341079711914
210,-67.96200561523438,-68.02687454223633
211,-68.35779571533203,-68.1599006652832
212,-68.00726318359375,-68.18252944946289
213,-67.67636108398438,-67.84181213378906
214,-68.30422973632812,-67.99029541015625
215,-68.17432403564453,-68.23927688598633
216,-67.72515106201172,-67.94973754882812
217,-67.74360656738281,-67.73437881469727
218,-67.9853286743164,-67.86446762084961
219,-67.76309967041016,-67.87421417236328
220,-68.1845703125,-67.97383499145508
221,-68.14410400390625,-68.16433715820312
222,-67.75529479980469,-67.94969940185547
223,-68.23649597167969,-67.99589538574219
224,-67.70658111572266,-67.97153854370117
225,-67.90758514404297,-67.80708312988281
226,-67.89385986328125,-67.90072250366211
227,-67.90592956542969,-67.89989471435547
228,-68.10997772216797,-68.00795364379883
229,-68.1602554321289,-68.13511657714844
230,-67.98281860351562,-68.07153701782227
231,-68.0398178100586,-68.01131820678711
232,-67.82597351074219,-67.93289566040039
233,-68.123046875,-67.9745101928711
234,-68.017578125,-68.0703125
235,-68.08715057373047,-68.05236434936523
236,-67.61055755615234,-67.8488540649414
237,-68.10224914550781,-67.85640335083008
238,-68.10848236083984,-68.10536575317383
239,-68.0447769165039,-68.07662963867188
240,-68.26653289794922,-68.15565490722656
241,-67.83305358886719,-68.0497932434082
242,-67.84476470947266,-67.83890914916992
243,-68.1907730102539,-68.01776885986328
244,-67.85647583007812,-68.02362442016602
245,-67.82685852050781,-67.84166717529297
246,-68.08438110351562,-67.95561981201172
247,-67.71321105957031,-67.89879608154297
248,-68.00337219238281,-67.85829162597656
249,-67.99217987060547,-67.99777603149414
250,-68.046142578125,-68.01916122436523
251,-68.25826263427734,-68.15220260620117
252,-68.04457092285156,-68.15141677856445
253,-68.14025115966797,-68.09241104125977
254,-68.3167724609375,-68.22851181030273
255,-68.29070281982422,-68.30373764038086
256,-68.05990600585938,-68.1753044128418
257,-67.73414611816406,-67.89702606201172
258,-68.11566925048828,-67.92490768432617
259,-68.02444458007812,-68.0700569152832
260,-68.12025451660156,-68.07234954833984
261,-68.0261459350586,-68.07320022583008
262,-67.9744873046875,-68.00031661987305
263,-67.56063842773438,-67.76756286621094
264,-67.59049987792969,-67.57556915283203
265,-67.8757095336914,-67.73310470581055
266,-68.03031158447266,-67.95301055908203
267,-68.0841064453125,-68.05720901489258
268,-68.07933807373047,-68.08172225952148
269,-68.33349609375,-68.20641708374023
270,-68.27393341064453,-68.30371475219727
271,-67.86592864990234,-68.06993103027344
272,-67.74215698242188,-67.80404281616211
273,-68.15696716308594,-67.9495620727539
274,-68.11573791503906,-68.1363525390625
275,-68.02410125732422,-68.06991958618164
276,-68.0525894165039,-68.03834533691406
277,-67.88542938232422,-67.96900939941406
278,-68.15410614013672,-68.01976776123047
279,-67.73814392089844,-67.94612503051758
280,-68.16279602050781,-67.95046997070312
281,-67.79446411132812,-67.97863006591797
282,-67.69013214111328,-67.7422981262207
283,-68.07026672363281,-67.88019943237305
284,-68.01213836669922,-68.04120254516602
285,-67.88963317871094,-67.95088577270508
286,-67.84728240966797,-67.86845779418945
287,-68.08748626708984,-67.9673843383789
288,-68.34709930419922,-68.21729278564453
289,-67.90715789794922,-68.12712860107422
290,-67.7567138671875,-67.83193588256836
291,-68.01757049560547,-67.88714218139648
292,-68.1686019897461,-68.09308624267578
293,-68.12918853759766,-68.14889526367188
294,-67.83300018310547,-67.98109436035156
295,-67.94020080566406,-67.88660049438477
296,-67.87169647216797,-67.90594863891602
297,-68.11719512939453,-67.99444580078125
298,-67.81282806396484,-67.96501159667969
299,-67.67171478271484,-67.74227142333984
300,-68.09618377685547,-67.88394927978516
301,-68.3913345336914,-68.24375915527344
302,-67.95303344726562,-68.17218399047852
303,-68.18455505371094,-68.06879425048828
304,-67.89678192138672,-68.04066848754883
305,-67.87344360351562,-67.88511276245117
306,-68.2720947265625,-68.07276916503906
307,-67.8836669921875,-68.077880859375
308,-68.16039276123047,-68.02202987670898
309,-68.10157775878906,-68.13098526000977
310,-68.13848114013672,-68.12002944946289
311,-67.83207702636719,-67.98527908325195
312,-67.91423034667969,-67.87315368652344
313,-68.18069458007812,-68.0474624633789
314,-68.25835418701172,-68.21952438354492
315,-68.09300994873047,-68.1756820678711
316,-67.94632720947266,-68.01966857910156
317,-68.0902099609375,-68.01826858520508
318,-68.1982421875,-68.14422607421875
319,-68.00052642822266,-68.09938430786133
320,-67.83692169189453,-67.9187240600586
321,-68.42728424072266,-68.1321029663086
322,-67.97933197021484,-68.20330810546875
323,-68.00508117675781,-67.99220657348633
324,-68.07430267333984,-68.03969192504883
325,-67.7944107055664,-67.93435668945312
326,-67.7527847290039,-67.77359771728516
327,-67.9841079711914,-67.86844635009766
328,-68.18899536132812,-68.08655166625977
329,-67.76790618896484,-67.97845077514648
330,-67.70710754394531,-67.73750686645508
331,-68.41032409667969,-68.0587158203125
332,-67.76663970947266,-68.08848190307617
333,-68.30530548095703,-68.03597259521484
334,-68.2203140258789,-68.26280975341797
335,-67.83708190917969,-68.0286979675293
336,-68.22887420654297,-68.03297805786133
337,-67.77977752685547,-68.00432586669922
338,-67.9168472290039,-67.84831237792969
339,-68.08269500732422,-67.99977111816406
340,-68.12764739990234,-68.10517120361328
341,-68.18605041503906,-68.1568489074707
342,-68.01061248779297,-68.09833145141602
343,-67.93407440185547,-67.97234344482422
344,-67.92070770263672,-67.9273910522461
345,-67.83267974853516,-67.87669372558594
346,-68.0996322631836,-67.96615600585938
347,-68.33389282226562,-68.21676254272461
348,-68.06678771972656,-68.2003402709961
349,-67.77334594726562,-67.9200668334961
350,-67.8705825805664,-67.82196426391602
351,-67.6531982421875,-67.76189041137695
352,-68.16398620605469,-67.9085922241211
353,-68.23592376708984,-68.19995498657227
354,-68.18187713623047,-68.20890045166016
355,-68.3044204711914,-68.24314880371094
356,-68.24899291992188,-68.27670669555664
357,-67.90702056884766,-68.07800674438477
358,-67.5974349975586,-67.75222778320312
359,-68.0554428100586,-67.8264389038086
360,-68.36991119384766,-68.21267700195312
361,-67.97904968261719,-68.17448043823242
362,-68.2235107421875,-68.10128021240234
363,-68.16319274902344,-68.19335174560547
364,-68.2220230102539,-68.19260787963867
365,-67.98323822021484,-68.10263061523438
366,-68.14586639404297,-68.0645523071289
367,-68.23979949951172,-68.19283294677734
368,-67.99420928955078,-68.11700439453125
369,-68.126953125,-68.06058120727539
370,-68.17947387695312,-68.15321350097656
371,-67.96114349365234,-68.07030868530273
372,-68.09162139892578,-68.02638244628906
373,-68.01438903808594,-68.05300521850586
374,-68.21247863769531,-68.11343383789062
375,-67.99333953857422,-68.10290908813477
376,-68.11632537841797,-68.0548324584961
377,-67.75454711914062,-67.9354362487793
378,-68.16853332519531,-67.96154022216797
379,-68.28353118896484,-68.22603225708008
380,-68.27478790283203,-68.27915954589844
381,-68.21029663085938,-68.2425422668457
382,-68.07044982910156,-68.14037322998047
383,-68.12175750732422,-68.09610366821289
384,-68.3119888305664,-68.21687316894531
385,-67.66226196289062,-67.98712539672852
386,-68.1966552734375,-67.92945861816406
387,-67.8968734741211,-68.0467643737793
388,-67.8170394897461,-67.8569564819336
389,-67.85543060302734,-67.83623504638672
390,-68.25552368164062,-68.05547714233398
391,-68.08516693115234,-68.17034530639648
392,-68.08968353271484,-68.0874252319336
393,-68.21649932861328,-68.15309143066406
394,-68.12873077392578,-68.17261505126953
395,-68.02894592285156,-68.07883834838867
396,-68.12158966064453,-68.07526779174805
397,-67.94802856445312,-68.03480911254883
398,-68.14142608642578,-68.04472732543945
399,-67.99645233154297,-68.06893920898438
400,-67.92427062988281,-67.96036148071289


==> data/Hybrid_05.csv <==
Epoch,Train_Loss,Smoothed_Train_Loss
1,-44.02073287963867,
2,-39.203697204589844,-41.61221504211426
3,-40.114871978759766,-39.659284591674805
4,-42.50658416748047,-41.31072807312012
5,-43.0507698059082,-42.778676986694336
6,-42.93216323852539,-42.9914665222168
7,-42.64704895019531,-42.78960609436035
8,-42.35985565185547,-42.50345230102539
9,-42.82831573486328,-42.594085693359375
10,-43.0200080871582,-42.92416191101074
11,-44.29896926879883,-43.659488677978516
12,-44.013328552246094,-44.15614891052246
13,-44.36783981323242,-44.19058418273926
14,-43.68765640258789,-44.027748107910156
15,-44.4841194152832,-44.08588790893555
16,-44.850624084472656,-44.66737174987793
17,-44.935428619384766,-44.89302635192871
18,-44.2674560546875,-44.60144233703613
19,-45.05067443847656,-44.65906524658203
20,-44.58660888671875,-44.818641662597656
21,-46.13804244995117,-45.36232566833496
22,-45.394657135009766,-45.76634979248047
23,-45.804481506347656,-45.59956932067871
24,-45.87889099121094,-45.8416862487793
25,-46.03358840942383,-45.95623970031738
26,-44.927490234375,-45.480539321899414
27,-45.711238861083984,-45.31936454772949
28,-45.56078338623047,-45.63601112365723
29,-45.78378677368164,-45.672285079956055
30,-45.89912414550781,-45.84145545959473
31,-46.35805892944336,-46.128591537475586
32,-45.609710693359375,-45.98388481140137
33,-45.6962776184082,-45.65299415588379
34,-46.00603103637695,-45.85115432739258
35,-45.249778747558594,-45.62790489196777
36,-46.64225387573242,-45.94601631164551
37,-46.57872772216797,-46.610490798950195
38,-46.20393753051758,-46.39133262634277
39,-45.99776840209961,-46.100852966308594
40,-45.90298843383789,-45.95037841796875
41,-46.33550262451172,-46.119245529174805
42,-46.54315948486328,-46.4393310546875
43,-46.44775390625,-46.49545669555664
44,-46.00381088256836,-46.22578239440918
45,-46.7662353515625,-46.38502311706543
46,-46.46780776977539,-46.617021560668945
47,-47.35456085205078,-46.911184310913086
48,-46.35962677001953,-46.857093811035156
49,-46.68744659423828,-46.523536682128906
50,-47.220481872558594,-46.95396423339844
51,-46.82418441772461,-47.0223331451416
52,-46.27900314331055,-46.55159378051758
53,-46.92743682861328,-46.603219985961914
54,-46.53517150878906,-46.73130416870117
55,-47.387508392333984,-46.96133995056152
56,-47.201507568359375,-47.29450798034668
57,-47.18781661987305,-47.19466209411621
58,-46.8499755859375,-47.01889610290527
59,-47.50375747680664,-47.17686653137207
60,-47.00246810913086,-47.25311279296875
61,-47.589359283447266,-47.29591369628906
62,-47.98835372924805,-47.788856506347656
63,-47.810726165771484,-47.899539947509766
64,-48.274539947509766,-48.042633056640625
65,-47.8587532043457,-48.066646575927734
66,-48.34059524536133,-48.099674224853516
67,-48.0615119934082,-48.201053619384766
68,-48.066795349121094,-48.06415367126465
69,-47.14241027832031,-47.6046028137207
70,-47.68537902832031,-47.41389465332031
71,-47.29777145385742,-47.49157524108887
72,-47.80281448364258,-47.55029296875
73,-48.00038528442383,-47.9015998840332
74,-46.938621520996094,-47.46950340270996
75,-47.57733917236328,-47.25798034667969
76,-48.049598693847656,-47.81346893310547
77,-47.34736251831055,-47.6984806060791
78,-47.54957580566406,-47.448469161987305
79,-48.05262756347656,-47.80110168457031
80,-47.98233413696289,-48.01748085021973
81,-47.46982955932617,-47.72608184814453
82,-47.76102066040039,-47.61542510986328
83,-47.89446258544922,-47.827741622924805
84,-48.188533782958984,-48.0414981842041
85,-47.949886322021484,-48.069210052490234
86,-48.52070999145508,-48.23529815673828
87,-47.42513656616211,-47.972923278808594
88,-48.58187484741211,-48.00350570678711
89,-48.70116424560547,-48.64151954650879
90,-48.0306396484375,-48.365901947021484
91,-48.33660888671875,-48.183624267578125
92,-48.61058044433594,-48.473594665527344
93,-48.658660888671875,-48.634620666503906
94,-48.26329040527344,-48.460975646972656
95,-48.06429672241211,-48.16379356384277
96,-48.705257415771484,-48.3847770690918
97,-48.71272277832031,-48.7089900970459
98,-48.34024429321289,-48.5264835357666
99,-48.31365966796875,-48.32695198059082
100,-48.681243896484375,-48.49745178222656
101,-48.95796585083008,-48.81960487365723
102,-48.36339569091797,-48.66068077087402
103,-49.14317321777344,-48.7532844543457
104,-49.28670120239258,-49.21493721008301
105,-49.32854080200195,-49.307621002197266
106,-48.98616027832031,-49.15735054016113
107,-48.96709442138672,-48.976627349853516
108,-49.15568923950195,-49.061391830444336
109,-49.30891036987305,-49.2322998046875
110,-49.40728759765625,-49.35809898376465
111,-48.99364471435547,-49.20046615600586
112,-48.703407287597656,-48.84852600097656
113,-48.87068557739258,-48.78704643249512
114,-49.37715530395508,-49.12392044067383
115,-48.90298080444336,-49.14006805419922
116,-49.012474060058594,-48.95772743225098
117,-49.79477310180664,-49.40362358093262
118,-49.45542526245117,-49.625099182128906
119,-49.49153518676758,-49.473480224609375
120,-49.177825927734375,-49.33468055725098
121,-49.53092575073242,-49.3543758392334
122,-49.100257873535156,-49.31559181213379
123,-49.8419189453125,-49.47108840942383
124,-49.48875045776367,-49.665334701538086
125,-49.375022888183594,-49.43188667297363
126,-48.95623779296875,-49.16563034057617
127,-49.60609436035156,-49.281166076660156
128,-50.19349670410156,-49.89979553222656
129,-49.17436981201172,-49.68393325805664
130,-49.5351448059082,-49.35475730895996
131,-49.418357849121094,-49.47675132751465
132,-49.68748474121094,-49.552921295166016
133,-50.075565338134766,-49.88152503967285
134,-49.27851867675781,-49.67704200744629
135,-49.966819763183594,-49.6226692199707
136,-50.076629638671875,-50.021724700927734
137,-49.76381301879883,-49.92022132873535
138,-49.68657302856445,-49.72519302368164
139,-50.08578872680664,-49.88618087768555
140,-49.46299743652344,-49.77439308166504
141,-49.562538146972656,-49.51276779174805
142,-49.89780044555664,-49.73016929626465
143,-49.721893310546875,-49.80984687805176
144,-49.62858963012695,-49.675241470336914
145,-49.68415069580078,-49.65637016296387
146,-49.23925018310547,-49.461700439453125
147,-49.09687042236328,-49.168060302734375
148,-49.4189338684082,-49.25790214538574
149,-49.79159164428711,-49.605262756347656
150,-49.871604919433594,-49.83159828186035
151,-49.94349670410156,-49.90755081176758
152,-49.844276428222656,-49.89388656616211
153,-49.61927032470703,-49.731773376464844
154,-49.69810104370117,-49.6586856842041
155,-50.09968185424805,-49.89889144897461
156,-49.7728157043457,-49.936248779296875
157,-50.00090789794922,-49.88686180114746
158,-50.34123992919922,-50.17107391357422
159,-50.48561096191406,-50.41342544555664
160,-49.88877868652344,-50.18719482421875
161,-50.269676208496094,-50.079227447509766
162,-50.43654251098633,-50.35310935974121
163,-50.38673400878906,-50.411638259887695
164,-50.44459915161133,-50.415666580200195
165,-50.91867446899414,-50.681636810302734
166,-50.903411865234375,-50.91104316711426
167,-50.81999969482422,-50.8617057800293
168,-50.7597541809082,-50.78987693786621
169,-50.66579818725586,-50.71277618408203
170,-51.31974792480469,-50.99277305603027
171,-51.106693267822266,-51.21322059631348
172,-51.2068977355957,-51.156795501708984
173,-51.534915924072266,-51.370906829833984
174,-51.34217071533203,-51.43854331970215
175,-51.54552459716797,-51.44384765625
176,-51.28888702392578,-51.417205810546875
177,-51.34231948852539,-51.315603256225586
178,-51.24788284301758,-51.295101165771484
179,-51.75069808959961,-51.499290466308594
180,-51.55267333984375,-51.65168571472168
181,-51.45302200317383,-51.50284767150879
182,-51.579471588134766,-51.5162467956543
183,-51.4766845703125,-51.52807807922363
184,-51.43409729003906,-51.45539093017578
185,-51.521541595458984,-51.47781944274902
186,-51.56184005737305,-51.541690826416016
187,-51.70833206176758,-51.63508605957031
188,-51.49345397949219,-51.60089302062988
189,-51.68838882446289,-51.59092140197754
190,-51.41975021362305,-51.55406951904297
191,-51.78620529174805,-51.60297775268555
192,-51.74080276489258,-51.76350402832031
193,-51.93534469604492,-51.83807373046875
194,-51.70694351196289,-51.821144104003906
195,-51.450252532958984,-51.57859802246094
196,-51.57853698730469,-51.514394760131836
197,-51.820858001708984,-51.699697494506836
198,-51.55851364135742,-51.6896858215332
199,-51.78942108154297,-51.673967361450195
200,-51.801815032958984,-51.79561805725098
201,-51.63128662109375,-51.71655082702637
202,-51.44242858886719,-51.53685760498047
203,-51.44095993041992,-51.441694259643555
204,-51.54254913330078,-51.49175453186035
205,-51.52946090698242,-51.5360050201416
206,-51.930179595947266,-51.729820251464844
207,-51.39871597290039,-51.66444778442383
208,-51.72686767578125,-51.56279182434082
209,-51.800193786621094,-51.76353073120117
210,-51.70886993408203,-51.75453186035156
211,-52.029544830322266,-51.86920738220215
212,-51.76884460449219,-51.89919471740723
213,-51.47827911376953,-51.62356185913086
214,-51.98492431640625,-51.73160171508789
215,-51.898193359375,-51.941558837890625
216,-51.47829818725586,-51.68824577331543
217,-51.53434371948242,-51.50632095336914
218,-51.67503356933594,-51.60468864440918
219,-51.5984992980957,-51.63676643371582
220,-51.882347106933594,-51.74042320251465
221,-51.87393569946289,-51.87814140319824
222,-51.563968658447266,-51.71895217895508
223,-51.98407745361328,-51.77402305603027
224,-51.491668701171875,-51.73787307739258
225,-51.72454071044922,-51.60810470581055
226,-51.63241958618164,-51.67848014831543
227,-51.638484954833984,-51.63545227050781
228,-51.76937484741211,-51.70392990112305
229,-51.88913345336914,-51.829254150390625
230,-51.739139556884766,-51.81413650512695
231,-51.80476379394531,-51.77195167541504
232,-51.60481643676758,-51.704790115356445
233,-51.813236236572266,-51.70902633666992
234,-51.82625198364258,-51.81974411010742
235,-51.93488311767578,-51.88056755065918
236,-51.576194763183594,-51.75553894042969
237,-51.84629440307617,-51.71124458312988
238,-51.90066909790039,-51.87348175048828
239,-51.81060028076172,-51.855634689331055
240,-52.01295471191406,-51.91177749633789
241,-51.592708587646484,-51.80283164978027
242,-51.75229263305664,-51.67250061035156
243,-51.98106002807617,-51.866676330566406
244,-51.70132827758789,-51.84119415283203
245,-51.631961822509766,-51.66664505004883
246,-51.85371780395508,-51.74283981323242
247,-51.56349182128906,-51.70860481262207
248,-51.80028533935547,-51.681888580322266
249,-51.80731201171875,-51.80379867553711
250,-51.78605270385742,-51.796682357788086
251,-51.944862365722656,-51.86545753479004
252,-51.76433563232422,-51.85459899902344
253,-51.87129592895508,-51.81781578063965
254,-52.0622444152832,-51.96677017211914
255,-51.98849868774414,-52.02537155151367
256,-51.8141975402832,-51.90134811401367
257,-51.5164680480957,-51.66533279418945
258,-51.86271286010742,-51.68959045410156
259,-51.78228759765625,-51.822500228881836
260,-51.884002685546875,-51.83314514160156
261,-51.84416198730469,-51.86408233642578
262,-51.78977966308594,-51.81697082519531
263,-51.46415328979492,-51.62696647644043
264,-51.4324836730957,-51.44831848144531
265,-51.636444091796875,-51.53446388244629
266,-51.889808654785156,-51.763126373291016
267,-51.8341064453125,-51.86195755004883
268,-51.79819107055664,-51.81614875793457
269,-52.069461822509766,-51.9338264465332
270,-51.93220138549805,-52.000831604003906
271,-51.58127975463867,-51.75674057006836
272,-51.56903076171875,-51.57515525817871
273,-51.90515899658203,-51.73709487915039
274,-51.85484313964844,-51.880001068115234
275,-51.85206604003906,-51.85345458984375
276,-51.93641662597656,-51.89424133300781
277,-51.705448150634766,-51.820932388305664
278,-51.956932067871094,-51.83119010925293
279,-51.62327575683594,-51.790103912353516
280,-51.87718963623047,-51.7502326965332
281,-51.71210861206055,-51.79464912414551
282,-51.63783264160156,-51.674970626831055
283,-51.869911193847656,-51.75387191772461
284,-51.869754791259766,-51.86983299255371
285,-51.71490478515625,-51.79232978820801
286,-51.63243865966797,-51.67367172241211
287,-51.820194244384766,-51.72631645202637
288,-52.02444839477539,-51.92232131958008
289,-51.666908264160156,-51.84567832946777
290,-51.55704116821289,-51.61197471618652
291,-51.80207061767578,-51.679555892944336
292,-51.91202926635742,-51.8570499420166
293,-51.89822006225586,-51.90512466430664
294,-51.69730758666992,-51.79776382446289
295,-51.76039123535156,-51.72884941101074
296,-51.684627532958984,-51.72250938415527
297,-51.84580612182617,-51.76521682739258
298,-51.67023849487305,-51.75802230834961
299,-51.403411865234375,-51.53682518005371
300,-51.89711380004883,-51.6502628326416
301,-52.13075637817383,-52.01393508911133
302,-51.746131896972656,-51.93844413757324
303,-51.87942886352539,-51.81278038024902
304,-51.67643356323242,-51.777931213378906
305,-51.69762420654297,-51.687028884887695
306,-51.994529724121094,-51.84607696533203
307,-51.596336364746094,-51.795433044433594
308,-51.90323257446289,-51.74978446960449
309,-51.810184478759766,-51.85670852661133
310,-51.914398193359375,-51.86229133605957
311,-51.799076080322266,-51.85673713684082
312,-51.697322845458984,-51.748199462890625
313,-51.91883087158203,-51.80807685852051
314,-51.97456741333008,-51.946699142456055
315,-51.801429748535156,-51.88799858093262
316,-51.7021369934082,-51.75178337097168
317,-51.82027053833008,-51.76120376586914
318,-51.88359832763672,-51.8519344329834
319,-51.78208923339844,-51.83284378051758
320,-51.61954116821289,-51.700815200805664
321,-52.0690803527832,-51.84431076049805
322,-51.78703308105469,-51.928056716918945
323,-51.78915023803711,-51.7880916595459
324,-51.84819030761719,-51.81867027282715
325,-51.61874771118164,-51.733469009399414
326,-51.54306411743164,-51.58090591430664
327,-51.70997619628906,-51.62652015686035
328,-51.83348846435547,-51.771732330322266
329,-51.53400421142578,-51.683746337890625
330,-51.47929382324219,-51.506649017333984
331,-52.06618118286133,-51.77273750305176
332,-51.555843353271484,-51.811012268066406
333,-51.98072052001953,-51.76828193664551
334,-51.92886734008789,-51.95479393005371
335,-51.61893844604492,-51.773902893066406
336,-51.886512756347656,-51.75272560119629
337,-51.56129837036133,-51.72390556335449
338,-51.65652084350586,-51.608909606933594
339,-51.81783676147461,-51.737178802490234
340,-51.80438232421875,-51.81110954284668
341,-51.89162826538086,-51.848005294799805
342,-51.73253631591797,-51.812082290649414
343,-51.662254333496094,-51.69739532470703
344,-51.62119674682617,-51.64172554016113
345,-51.5598030090332,-51.59049987792969
346,-51.76473617553711,-51.662269592285156
347,-52.01566696166992,-51.890201568603516
348,-51.79127883911133,-51.903472900390625
349,-51.56943893432617,-51.68035888671875
350,-51.64138412475586,-51.605411529541016
351,-51.43601989746094,-51.5387020111084
352,-51.88252639770508,-51.65927314758301
353,-51.95764923095703,-51.920087814331055
354,-51.891258239746094,-51.92445373535156
355,-51.99252700805664,-51.94189262390137
356,-51.92369842529297,-51.958112716674805
357,-51.61396408081055,-51.76883125305176
358,-51.39680099487305,-51.5053825378418
359,-51.74715042114258,-51.57197570800781
360,-52.0352668762207,-51.89120864868164
361,-51.7289924621582,-51.88212966918945
362,-51.89765167236328,-51.81332206726074
363,-51.78488540649414,-51.84126853942871
364,-51.87486267089844,-51.82987403869629
365,-51.68228530883789,-51.778573989868164
366,-51.815486907958984,-51.74888610839844
367,-51.93656539916992,-51.87602615356445
368,-51.688411712646484,-51.8124885559082
369,-51.78413772583008,-51.73627471923828
370,-51.85517120361328,-51.81965446472168
371,-51.6481819152832,-51.75167655944824
372,-51.77622985839844,-51.71220588684082
373,-51.70276641845703,-51.739498138427734
374,-51.882240295410156,-51.792503356933594
375,-51.692405700683594,-51.787322998046875
376,-51.7889289855957,-51.74066734313965
377,-51.54330825805664,-51.66611862182617
378,-51.8607177734375,-51.70201301574707
379,-51.97663497924805,-51.91867637634277
380,-51.9229621887207,-51.949798583984375
381,-51.94866943359375,-51.93581581115723
382,-51.7908821105957,-51.86977577209473
383,-51.77357864379883,-51.782230377197266
384,-51.93260955810547,-51.85309410095215
385,-51.513084411621094,-51.72284698486328
386,-51.90643310546875,-51.70975875854492
387,-51.61454391479492,-51.760488510131836
388,-51.62517547607422,-51.61985969543457
389,-51.6375617980957,-51.63136863708496
390,-51.89038848876953,-51.76397514343262
391,-51.79669189453125,-51.84354019165039
392,-51.77347946166992,-51.785085678100586
393,-51.84909439086914,-51.81128692626953
394,-51.78705978393555,-51.818077087402344
395,-51.76704406738281,-51.77705192565918
396,-51.811283111572266,-51.78916358947754
397,-51.75148010253906,-51.781381607055664
398,-51.84502410888672,-51.79825210571289
399,-51.856746673583984,-51.85088539123535
400,-51.68901824951172,-51.77288246154785


==> data/Hybrid_075.csv <==
Epoch,Train_Loss,Smoothed_Train_Loss
1,-34.020751953125,
2,-29.919578552246094,-31.970165252685547
3,-32.81974411010742,-31.369661331176758
4,-31.264249801635742,-32.04199695587158
5,-32.12213897705078,-31.69319438934326
6,-31.861419677734375,-31.991779327392578
7,-33.02790069580078,-32.44466018676758
8,-33.23379135131836,-33.13084602355957
9,-33.25175476074219,-33.24277305603027
10,-33.07270812988281,-33.1622314453125
11,-33.616050720214844,-33.34437942504883
12,-33.41429901123047,-33.515174865722656
13,-34.31912612915039,-33.86671257019043
14,-34.85403060913086,-34.586578369140625
15,-33.89820861816406,-34.37611961364746
16,-34.746376037597656,-34.32229232788086
17,-35.07429504394531,-34.910335540771484
18,-34.58755874633789,-34.8309268951416
19,-34.4984130859375,-34.542985916137695
20,-35.96427536010742,-35.23134422302246
21,-35.18839645385742,-35.57633590698242
22,-35.119197845458984,-35.1537971496582
23,-35.465457916259766,-35.292327880859375
24,-36.06203842163086,-35.76374816894531
25,-35.65366744995117,-35.857852935791016
26,-35.75713348388672,-35.705400466918945
27,-35.99974060058594,-35.87843704223633
28,-36.01418685913086,-36.0069637298584
29,-35.643489837646484,-35.82883834838867
30,-36.014522552490234,-35.82900619506836
31,-36.56647872924805,-36.29050064086914
32,-36.309814453125,-36.43814659118652
33,-35.98716735839844,-36.14849090576172
34,-36.34220504760742,-36.16468620300293
35,-36.324668884277344,-36.33343696594238
36,-37.25041961669922,-36.78754425048828
37,-37.357505798339844,-37.30396270751953
38,-37.329769134521484,-37.343637466430664
39,-37.76555252075195,-37.54766082763672
40,-36.713050842285156,-37.239301681518555
41,-36.791473388671875,-36.752262115478516
42,-37.05281066894531,-36.922142028808594
43,-37.94285583496094,-37.497833251953125
44,-37.0472412109375,-37.49504852294922
45,-38.68556213378906,-37.86640167236328
46,-37.65067672729492,-38.16811943054199
47,-37.24329376220703,-37.44698524475098
48,-36.85576248168945,-37.04952812194824
49,-37.317352294921875,-37.086557388305664
50,-37.83336639404297,-37.57535934448242
51,-37.65523910522461,-37.74430274963379
52,-37.95918273925781,-37.80721092224121
53,-37.7215461730957,-37.84036445617676
54,-38.20453643798828,-37.96304130554199
55,-37.46351623535156,-37.83402633666992
56,-38.34027099609375,-37.901893615722656
57,-37.96923065185547,-38.15475082397461
58,-38.33613586425781,-38.15268325805664
59,-37.21367645263672,-37.774906158447266
60,-38.14938735961914,-37.68153190612793
61,-37.775047302246094,-37.96221733093262
62,-38.08591842651367,-37.93048286437988
63,-38.94708251953125,-38.51650047302246
64,-38.50858688354492,-38.727834701538086
65,-38.92988204956055,-38.719234466552734
66,-38.15283966064453,-38.54136085510254
67,-38.82011795043945,-38.48647880554199
68,-38.56559371948242,-38.69285583496094
69,-38.68730926513672,-38.62645149230957
70,-38.31145095825195,-38.499380111694336
71,-38.804412841796875,-38.557931900024414
72,-38.09042739868164,-38.44742012023926
73,-39.09947967529297,-38.594953536987305
74,-39.41498565673828,-39.257232666015625
75,-39.41925811767578,-39.41712188720703
76,-39.01902389526367,-39.21914100646973
77,-38.588233947753906,-38.80362892150879
78,-38.562896728515625,-38.575565338134766
79,-38.860225677490234,-38.71156120300293
80,-38.94403839111328,-38.90213203430176
81,-38.98916244506836,-38.96660041809082
82,-38.78257369995117,-38.885868072509766
83,-38.69717025756836,-38.739871978759766
84,-39.592002868652344,-39.14458656311035
85,-39.142635345458984,-39.367319107055664
86,-39.76499938964844,-39.45381736755371
87,-38.817440032958984,-39.29121971130371
88,-40.096336364746094,-39.45688819885254
89,-39.12916564941406,-39.61275100708008
90,-39.32059097290039,-39.22487831115723
91,-39.2674446105957,-39.29401779174805
92,-39.97612380981445,-39.62178421020508
93,-39.85631561279297,-39.91621971130371
94,-39.93220520019531,-39.89426040649414
95,-39.60721206665039,-39.76970863342285
96,-40.27084732055664,-39.939029693603516
97,-39.50978469848633,-39.890316009521484
98,-39.01059341430664,-39.260189056396484
99,-39.50602340698242,-39.25830841064453
100,-39.9445686340332,-39.72529602050781
101,-39.901058197021484,-39.922813415527344
102,-40.04457473754883,-39.972816467285156
103,-40.16329574584961,-40.10393524169922
104,-40.04458236694336,-40.103939056396484
105,-39.957252502441406,-40.00091743469238
106,-39.96764373779297,-39.96244812011719
107,-40.758033752441406,-40.36283874511719
108,-40.5850715637207,-40.671552658081055
109,-40.31414794921875,-40.44960975646973
110,-40.32275390625,-40.318450927734375
111,-40.04079818725586,-40.18177604675293
112,-40.64248275756836,-40.34164047241211
113,-40.159236907958984,-40.40085983276367
114,-40.49758529663086,-40.32841110229492
115,-40.28764724731445,-40.392616271972656
116,-40.238075256347656,-40.262861251831055
117,-40.56943130493164,-40.40375328063965
118,-40.47079086303711,-40.520111083984375
119,-41.22954177856445,-40.85016632080078
120,-40.394981384277344,-40.8122615814209
121,-41.17020797729492,-40.78259468078613
122,-40.64543533325195,-40.90782165527344
123,-40.8814697265625,-40.76345252990723
124,-40.57074737548828,-40.72610855102539
125,-40.4200325012207,-40.49538993835449
126,-40.77243423461914,-40.59623336791992
127,-40.667755126953125,-40.72009468078613
128,-40.937713623046875,-40.802734375
129,-40.319435119628906,-40.62857437133789
130,-40.29450225830078,-40.306968688964844
131,-40.440547943115234,-40.36752510070801
132,-41.11946105957031,-40.78000450134277
133,-40.938255310058594,-41.02885818481445
134,-40.38693618774414,-40.66259574890137
135,-40.803062438964844,-40.59499931335449
136,-41.225502014160156,-41.0142822265625
137,-41.28075408935547,-41.25312805175781
138,-40.96822738647461,-41.12449073791504
139,-41.13865661621094,-41.05344200134277
140,-41.23994064331055,-41.18929862976074
141,-41.51758575439453,-41.37876319885254
142,-41.01377868652344,-41.265682220458984
143,-41.05371856689453,-41.033748626708984
144,-40.78449249267578,-40.919105529785156
145,-41.43296813964844,-41.10873031616211
146,-40.91316604614258,-41.17306709289551
147,-41.01366424560547,-40.96341514587402
148,-41.547325134277344,-41.280494689941406
149,-41.6412239074707,-41.59427452087402
150,-41.24413299560547,-41.442678451538086
151,-40.84142303466797,-41.04277801513672
152,-41.537322998046875,-41.18937301635742
153,-41.05256271362305,-41.29494285583496
154,-41.35736846923828,-41.204965591430664
155,-41.61958312988281,-41.48847579956055
156,-40.61661911010742,-41.11810111999512
157,-41.24187469482422,-40.92924690246582
158,-41.04656219482422,-41.14421844482422
159,-40.872989654541016,-40.95977592468262
160,-40.48756408691406,-40.68027687072754
161,-41.28855895996094,-40.8880615234375
162,-41.25935363769531,-41.273956298828125
163,-40.9866828918457,-41.12301826477051
164,-41.295013427734375,-41.14084815979004
165,-41.60682678222656,-41.45092010498047
166,-41.11410903930664,-41.3604679107666
167,-40.76591110229492,-40.94001007080078
168,-40.6676025390625,-40.71675682067871
169,-41.073246002197266,-40.87042427062988
170,-41.33089828491211,-41.20207214355469
171,-40.84103012084961,-41.08596420288086
172,-40.89907455444336,-40.870052337646484
173,-41.25236129760742,-41.07571792602539
174,-41.146507263183594,-41.19943428039551
175,-41.22662353515625,-41.18656539916992
176,-41.06851577758789,-41.14756965637207
177,-41.36599349975586,-41.217254638671875
178,-41.100345611572266,-41.23316955566406
179,-41.49671173095703,-41.29852867126465
180,-41.51591110229492,-41.50631141662598
181,-41.66022872924805,-41.588069915771484
182,-41.517547607421875,-41.58888816833496
183,-41.08734893798828,-41.30244827270508
184,-40.87245178222656,-40.97990036010742
185,-41.19300079345703,-41.0327262878418
186,-41.46509552001953,-41.32904815673828
187,-41.33711242675781,-41.40110397338867
188,-41.18031311035156,-41.25871276855469
189,-41.52573776245117,-41.35302543640137
190,-40.67557144165039,-41.10065460205078
191,-41.08488082885742,-40.880226135253906
192,-40.87599563598633,-40.980438232421875
193,-41.172447204589844,-41.024221420288086
194,-41.51849365234375,-41.3454704284668
195,-40.512786865234375,-41.01564025878906
196,-41.03717041015625,-40.77497863769531
197,-41.55730056762695,-41.2972354888916
198,-41.42043685913086,-41.488868713378906
199,-41.72470474243164,-41.57257080078125
200,-41.38404846191406,-41.55437660217285
201,-41.66697692871094,-41.5255126953125
202,-41.256858825683594,-41.461917877197266
203,-41.31333923339844,-41.285099029541016
204,-41.3839111328125,-41.34862518310547
205,-41.36158752441406,-41.37274932861328
206,-40.95159912109375,-41.156593322753906
207,-41.21115493774414,-41.081377029418945
208,-40.99571990966797,-41.103437423706055
209,-41.16462326049805,-41.08017158508301
210,-41.34507369995117,-41.25484848022461
211,-41.83979797363281,-41.59243583679199
212,-41.36347579956055,-41.60163688659668
213,-41.44792938232422,-41.40570259094238
214,-41.80786895751953,-41.627899169921875
215,-41.43022918701172,-41.619049072265625
216,-41.185096740722656,-41.30766296386719
217,-41.09758377075195,-41.141340255737305
218,-41.51721954345703,-41.30740165710449
219,-41.6430549621582,-41.58013725280762
220,-41.85052490234375,-41.74678993225098
221,-41.94671630859375,-41.89862060546875
222,-40.784515380859375,-41.36561584472656
223,-41.82989501953125,-41.30720520019531
224,-41.330078125,-41.579986572265625
225,-41.51185607910156,-41.42096710205078
226,-41.85499954223633,-41.683427810668945
227,-41.572914123535156,-41.71395683288574
228,-42.02272033691406,-41.79781723022461
229,-41.624107360839844,-41.82341384887695
230,-41.21379852294922,-41.41895294189453
231,-41.344520568847656,-41.27915954589844
232,-41.67323684692383,-41.50887870788574
233,-41.42796325683594,-41.55060005187988
234,-41.30044174194336,-41.36420249938965
235,-41.72517395019531,-41.512807846069336
236,-41.68722152709961,-41.70619773864746
237,-41.6378173828125,-41.662519454956055
238,-42.11388397216797,-41.875850677490234
239,-41.73794937133789,-41.92591667175293
240,-42.32985305786133,-42.03390121459961
241,-41.78810119628906,-42.058977127075195
242,-41.698692321777344,-41.7433967590332
243,-41.56394577026367,-41.63131904602051
244,-42.229026794433594,-41.89648628234863
245,-41.58608627319336,-41.90755653381348
246,-42.169639587402344,-41.87786293029785
247,-41.578826904296875,-41.87423324584961
248,-41.58180618286133,-41.5803165435791
249,-41.739013671875,-41.660409927368164
250,-41.61426544189453,-41.676639556884766
251,-41.888919830322266,-41.7515926361084
252,-41.80662155151367,-41.84777069091797
253,-41.96278762817383,-41.88470458984375
254,-42.334556579589844,-42.148672103881836
255,-41.96195602416992,-42.14825630187988
256,-42.03252410888672,-41.99724006652832
257,-41.838802337646484,-41.9356632232666
258,-41.96383285522461,-41.90131759643555
259,-41.70293045043945,-41.83338165283203
260,-41.36066436767578,-41.53179740905762
261,-41.86069107055664,-41.61067771911621
262,-41.509246826171875,-41.68496894836426
263,-41.38507843017578,-41.44716262817383
264,-41.873741149902344,-41.62940979003906
265,-42.08720016479492,-41.98047065734863
266,-42.09682083129883,-42.092010498046875
267,-42.00864028930664,-42.052730560302734
268,-41.646854400634766,-41.8277473449707
269,-42.13316345214844,-41.8900089263916
270,-41.86993408203125,-42.001548767089844
271,-41.898406982421875,-41.88417053222656
272,-41.45155334472656,-41.67498016357422
273,-42.069740295410156,-41.76064682006836
274,-41.94770431518555,-42.00872230529785
275,-42.15070343017578,-42.049203872680664
276,-42.35761642456055,-42.254159927368164
277,-42.186546325683594,-42.27208137512207
278,-42.434532165527344,-42.31053924560547
279,-41.9250373840332,-42.17978477478027
280,-42.05849838256836,-41.99176788330078
281,-41.82075119018555,-41.93962478637695
282,-42.01780700683594,-41.91927909851074
283,-41.896331787109375,-41.957069396972656
284,-42.33256149291992,-42.11444664001465
285,-42.060482025146484,-42.1965217590332
286,-41.98749542236328,-42.02398872375488
287,-42.02397918701172,-42.0057373046875
288,-42.204139709472656,-42.11405944824219
289,-41.85491180419922,-42.02952575683594
290,-41.43373489379883,-41.64432334899902
291,-42.18520736694336,-41.809471130371094
292,-42.06021499633789,-42.122711181640625
293,-42.39323806762695,-42.22672653198242
294,-42.17776870727539,-42.28550338745117
295,-42.06479263305664,-42.121280670166016
296,-42.03702163696289,-42.050907135009766
297,-42.30896759033203,-42.17299461364746
298,-42.038536071777344,-42.17375183105469
299,-41.75321578979492,-41.89587593078613
300,-42.30507278442383,-42.029144287109375
301,-42.56863784790039,-42.43685531616211
302,-42.21866226196289,-42.39365005493164
303,-42.31290054321289,-42.26578140258789
304,-42.28578567504883,-42.29934310913086
305,-42.3896369934082,-42.337711334228516
306,-42.31803512573242,-42.35383605957031
307,-41.99625015258789,-42.157142639160156
308,-42.09835433959961,-42.04730224609375
309,-41.95148849487305,-42.02492141723633
310,-42.17889404296875,-42.0651912689209
311,-42.116180419921875,-42.14753723144531
312,-42.020687103271484,-42.06843376159668
313,-42.270057678222656,-42.14537239074707
314,-42.36664581298828,-42.31835174560547
315,-42.28812789916992,-42.3273868560791
316,-42.17954635620117,-42.23383712768555
317,-42.43053436279297,-42.30504035949707
318,-42.36023712158203,-42.3953857421875
319,-42.29365539550781,-42.32694625854492
320,-42.19715118408203,-42.24540328979492
321,-42.44915008544922,-42.323150634765625
322,-42.28742599487305,-42.36828804016113
323,-42.30415344238281,-42.29578971862793
324,-42.1317024230957,-42.21792793273926
325,-42.153968811035156,-42.14283561706543
326,-42.245540618896484,-42.19975471496582
327,-42.13661193847656,-42.19107627868652
328,-42.33549880981445,-42.23605537414551
329,-42.2448616027832,-42.29018020629883
330,-42.1230354309082,-42.1839485168457
331,-42.31931686401367,-42.22117614746094
332,-42.03635787963867,-42.17783737182617
333,-42.65746307373047,-42.34691047668457
334,-42.269432067871094,-42.46344757080078
335,-42.36534118652344,-42.317386627197266
336,-42.17399215698242,-42.26966667175293
337,-42.12083053588867,-42.14741134643555
338,-42.22945785522461,-42.17514419555664
339,-42.156307220458984,-42.1928825378418
340,-42.382713317871094,-42.26951026916504
341,-42.41424560546875,-42.39847946166992
342,-41.83511734008789,-42.12468147277832
343,-41.98936462402344,-41.912240982055664
344,-42.01313018798828,-42.00124740600586
345,-41.37765121459961,-41.695390701293945
346,-41.97300720214844,-41.67532920837402
347,-42.28479766845703,-42.128902435302734
348,-42.35777282714844,-42.321285247802734
349,-42.019432067871094,-42.188602447509766
350,-41.865257263183594,-41.942344665527344
351,-41.53791046142578,-41.70158386230469
352,-42.40159225463867,-41.96975135803223
353,-42.12114715576172,-42.261369705200195
354,-41.51521301269531,-41.818180084228516
355,-41.74635696411133,-41.63078498840332
356,-41.96169662475586,-41.854026794433594
357,-41.856239318847656,-41.90896797180176
358,-41.302894592285156,-41.579566955566406
359,-41.50871658325195,-41.405805587768555
360,-41.96503829956055,-41.73687744140625
361,-41.73841094970703,-41.85172462463379
362,-41.96828842163086,-41.853349685668945
363,-42.028900146484375,-41.99859428405762
364,-41.96881866455078,-41.99885940551758
365,-42.11123275756836,-42.04002571105957
366,-41.882484436035156,-41.99685859680176
367,-42.1627197265625,-42.02260208129883
368,-41.67285919189453,-41.917789459228516
369,-41.854896545410156,-41.763877868652344
370,-41.88552474975586,-41.87021064758301
371,-42.02108383178711,-41.953304290771484
372,-41.79019546508789,-41.9056396484375
373,-41.34952163696289,-41.56985855102539
374,-42.168304443359375,-41.75891304016113
375,-41.75996017456055,-41.96413230895996
376,-42.30528259277344,-42.03262138366699
377,-41.62449264526367,-41.964887619018555
378,-42.51926803588867,-42.07188034057617
379,-42.44151306152344,-42.480390548706055
380,-42.30718994140625,-42.374351501464844
381,-42.278358459472656,-42.29277420043945
382,-42.29711151123047,-42.28773498535156
383,-41.987754821777344,-42.142433166503906
384,-42.38560485839844,-42.18667984008789
385,-42.026695251464844,-42.20615005493164
386,-42.23464584350586,-42.13067054748535
387,-41.57730484008789,-41.905975341796875
388,-42.17226791381836,-41.874786376953125
389,-42.2661018371582,-42.21918487548828
390,-42.18100357055664,-42.22355270385742
391,-42.088157653808594,-42.13458061218262
392,-42.27507400512695,-42.18161582946777
393,-41.89824676513672,-42.086660385131836
394,-42.1995735168457,-42.04891014099121
395,-42.46539306640625,-42.33248329162598
396,-42.21689224243164,-42.341142654418945
397,-42.46426010131836,-42.340576171875
398,-42.33860397338867,-42.401432037353516
399,-42.53496170043945,-42.43678283691406
400,-42.01487731933594,-42.274919509887695


==> data/Hybrid_1.csv <==
Epoch,Train_Loss,Smoothed_Train_Loss
1,-26.157978057861328,
2,-25.270912170410156,-25.714445114135742
3,-29.046415328979492,-27.158663749694824
4,-28.9149112701416,-28.980663299560547
5,-29.606130599975586,-29.260520935058594
6,-30.132558822631836,-29.86934471130371
7,-29.662052154541016,-29.897305488586426
8,-31.59173011779785,-30.626891136169434
9,-31.73033332824707,-31.66103172302246
10,-31.602739334106445,-31.666536331176758
11,-31.336017608642578,-31.46937847137451
12,-32.02974319458008,-31.682880401611328
13,-31.898326873779297,-31.964035034179688
14,-32.55404281616211,-32.2261848449707
15,-32.9803466796875,-32.767194747924805
16,-32.381526947021484,-32.68093681335449
17,-33.31735610961914,-32.84944152832031
18,-32.89799499511719,-33.107675552368164
19,-33.19702911376953,-33.04751205444336
20,-33.26711654663086,-33.232072830200195
21,-32.58674621582031,-32.926931381225586
22,-33.08169174194336,-32.834218978881836
23,-33.525611877441406,-33.30365180969238
24,-33.3795051574707,-33.452558517456055
25,-33.32765197753906,-33.35357856750488
26,-34.304534912109375,-33.81609344482422
27,-33.4984245300293,-33.901479721069336
28,-33.475337982177734,-33.486881256103516
29,-34.26243209838867,-33.8688850402832
30,-34.43026351928711,-34.34634780883789
31,-34.42452621459961,-34.42739486694336
32,-34.178585052490234,-34.30155563354492
33,-35.32198715209961,-34.75028610229492
34,-35.42155838012695,-35.37177276611328
35,-35.811946868896484,-35.61675262451172
36,-36.41144561767578,-36.11169624328613
37,-36.81511306762695,-36.61327934265137
38,-36.65081787109375,-36.73296546936035
39,-36.436073303222656,-36.5434455871582
40,-36.789005279541016,-36.612539291381836
41,-36.869136810302734,-36.829071044921875
42,-36.87813949584961,-36.87363815307617
43,-37.0663948059082,-36.972267150878906
44,-36.913169860839844,-36.98978233337402
45,-37.243675231933594,-37.07842254638672
46,-37.09188461303711,-37.16777992248535
47,-36.91419982910156,-37.003042221069336
48,-37.033348083496094,-36.97377395629883
49,-37.017024993896484,-37.02518653869629
50,-37.212196350097656,-37.11461067199707
51,-37.145477294921875,-37.178836822509766
52,-37.27714157104492,-37.2113094329834
53,-37.34619903564453,-37.31167030334473
54,-37.24538040161133,-37.29578971862793
55,-37.32633972167969,-37.28586006164551
56,-37.460723876953125,-37.393531799316406
57,-37.33651351928711,-37.39861869812012
58,-37.45813751220703,-37.39732551574707
59,-37.24032974243164,-37.349233627319336
60,-37.33501052856445,-37.28767013549805
61,-37.34843826293945,-37.34172439575195
62,-37.40143585205078,-37.37493705749512
63,-37.295921325683594,-37.34867858886719
64,-37.49515151977539,-37.39553642272949
65,-37.45897674560547,-37.47706413269043
66,-37.60273742675781,-37.53085708618164
67,-37.422035217285156,-37.512386322021484
68,-37.55592346191406,-37.48897933959961
69,-37.30244445800781,-37.42918395996094
70,-37.2827033996582,-37.29257392883301
71,-37.432411193847656,-37.35755729675293
72,-37.6335334777832,-37.53297233581543
73,-37.379940032958984,-37.506736755371094
74,-37.49985885620117,-37.43989944458008
75,-37.40227508544922,-37.451066970825195
76,-37.477230072021484,-37.43975257873535
77,-37.10184860229492,-37.2895393371582
78,-37.39141845703125,-37.246633529663086
79,-37.48564910888672,-37.438533782958984
80,-37.525203704833984,-37.50542640686035
81,-37.402400970458984,-37.463802337646484
82,-37.22425079345703,-37.31332588195801
83,-37.58680725097656,-37.4055290222168
84,-37.4514274597168,-37.51911735534668
85,-37.64810562133789,-37.549766540527344
86,-37.49836349487305,-37.57323455810547
87,-37.391902923583984,-37.445133209228516
88,-37.77433395385742,-37.5831184387207
89,-37.36405563354492,-37.56919479370117
90,-37.28105545043945,-37.32255554199219
91,-37.45407485961914,-37.3675651550293
92,-37.551353454589844,-37.50271415710449
93,-37.434566497802734,-37.49295997619629
94,-37.220951080322266,-37.3277587890625
95,-37.44105529785156,-37.331003189086914
96,-37.69202423095703,-37.5665397644043
97,-37.41226577758789,-37.55214500427246
98,-37.206790924072266,-37.30952835083008
99,-37.42011642456055,-37.313453674316406
100,-37.598304748535156,-37.50921058654785
101,-37.13431930541992,-37.36631202697754
102,-37.57194137573242,-37.35313034057617
103,-37.76065444946289,-37.666297912597656
104,-37.68840026855469,-37.72452735900879
105,-37.74169921875,-37.715049743652344
106,-37.49174880981445,-37.61672401428223
107,-37.35077667236328,-37.42126274108887
108,-37.51222610473633,-37.431501388549805
109,-37.496707916259766,-37.50446701049805
110,-37.760746002197266,-37.628726959228516
111,-37.27207946777344,-37.51641273498535
112,-37.48739242553711,-37.37973594665527
113,-37.504817962646484,-37.4961051940918
114,-37.481201171875,-37.49300956726074
115,-37.44780731201172,-37.46450424194336
116,-37.31250762939453,-37.380157470703125
117,-37.66846466064453,-37.49048614501953
118,-37.57184982299805,-37.62015724182129
119,-37.66897201538086,-37.62041091918945
120,-37.401668548583984,-37.53532028198242
121,-37.5557975769043,-37.47873306274414
122,-37.34423065185547,-37.45001411437988
123,-37.471656799316406,-37.40794372558594
124,-37.616554260253906,-37.544105529785156
125,-37.547088623046875,-37.58182144165039
126,-37.345542907714844,-37.44631576538086
127,-37.36970901489258,-37.35762596130371
128,-37.694740295410156,-37.53222465515137
129,-37.41842269897461,-37.55658149719238
130,-37.38306427001953,-37.40074348449707
131,-37.4151496887207,-37.39910697937012
132,-37.600345611572266,-37.507747650146484
133,-37.602848052978516,-37.60159683227539
134,-37.25619888305664,-37.42952346801758
135,-37.62373352050781,-37.43996620178223
136,-37.631866455078125,-37.62779998779297
137,-37.635066986083984,-37.633466720581055
138,-37.43073272705078,-37.53289985656738
139,-37.540672302246094,-37.48570251464844
140,-37.518531799316406,-37.52960205078125
141,-37.74115753173828,-37.629844665527344
142,-37.64118957519531,-37.6911735534668
143,-37.45278549194336,-37.546987533569336
144,-37.58649826049805,-37.5196418762207
145,-37.51569366455078,-37.551095962524414
146,-37.48455810546875,-37.500125885009766
147,-37.26237106323242,-37.373464584350586
148,-37.58366012573242,-37.42301559448242
149,-37.552337646484375,-37.5679988861084
150,-37.602195739746094,-37.577266693115234
151,-37.74012756347656,-37.67116165161133
152,-37.38729476928711,-37.563711166381836
153,-37.39817428588867,-37.39273452758789
154,-37.62028503417969,-37.50922966003418
155,-37.59256362915039,-37.60642433166504
156,-37.459190368652344,-37.52587699890137
157,-37.504478454589844,-37.481834411621094
158,-37.36404800415039,-37.43426322937012
159,-37.78616714477539,-37.57510757446289
160,-37.38863754272461,-37.58740234375
161,-37.43769454956055,-37.41316604614258
162,-37.57614517211914,-37.506919860839844
163,-37.43206787109375,-37.504106521606445
164,-37.55217742919922,-37.492122650146484
165,-37.56962966918945,-37.560903549194336
166,-37.48180389404297,-37.52571678161621
167,-37.453330993652344,-37.467567443847656
168,-37.326908111572266,-37.390119552612305
169,-37.307437896728516,-37.31717300415039
170,-37.67509841918945,-37.491268157958984
171,-37.35762023925781,-37.51635932922363
172,-37.50626754760742,-37.43194389343262
173,-37.6766242980957,-37.59144592285156
174,-37.50910949707031,-37.59286689758301
175,-37.64846420288086,-37.578786849975586
176,-37.41005325317383,-37.529258728027344
177,-37.40310287475586,-37.406578063964844
178,-37.361968994140625,-37.38253593444824
179,-37.67856216430664,-37.52026557922363
180,-37.55268096923828,-37.61562156677246
181,-37.4556884765625,-37.50418472290039
182,-37.55946731567383,-37.507577896118164
183,-37.45781326293945,-37.50864028930664
184,-37.421627044677734,-37.439720153808594
185,-37.48908996582031,-37.45535850524902
186,-37.4828987121582,-37.48599433898926
187,-37.59208679199219,-37.537492752075195
188,-37.43696212768555,-37.51452445983887
189,-37.57696533203125,-37.5069637298584
190,-37.3505859375,-37.463775634765625
191,-37.620513916015625,-37.48554992675781
192,-37.59148406982422,-37.60599899291992
193,-37.73002624511719,-37.6607551574707
194,-37.55335235595703,-37.64168930053711
195,-37.353572845458984,-37.45346260070801
196,-37.44500732421875,-37.39929008483887
197,-37.597015380859375,-37.52101135253906
198,-37.450714111328125,-37.52386474609375
199,-37.60850143432617,-37.52960777282715
200,-37.636619567871094,-37.62256050109863
201,-37.49609375,-37.56635665893555
202,-37.31155014038086,-37.40382194519043
203,-37.34495162963867,-37.328250885009766
204,-37.40622329711914,-37.375587463378906
205,-37.37860870361328,-37.39241600036621
206,-37.707435607910156,-37.54302215576172
207,-37.29994201660156,-37.50368881225586
208,-37.549503326416016,-37.42472267150879
209,-37.62285614013672,-37.58617973327637
210,-37.5120735168457,-37.56746482849121
211,-37.77493667602539,-37.64350509643555
212,-37.56035232543945,-37.66764450073242
213,-37.349735260009766,-37.45504379272461
214,-37.71070861816406,-37.530221939086914
215,-37.6639518737793,-37.68733024597168
216,-37.30987548828125,-37.48691368103027
217,-37.37843322753906,-37.344154357910156
218,-37.50489044189453,-37.4416618347168
219,-37.424659729003906,-37.46477508544922
220,-37.65117263793945,-37.53791618347168
221,-37.61903381347656,-37.63510322570801
222,-37.425559997558594,-37.52229690551758
223,-37.725826263427734,-37.575693130493164
224,-37.3621940612793,-37.544010162353516
225,-37.5547981262207,-37.45849609375
226,-37.4654655456543,-37.5101318359375
227,-37.440162658691406,-37.45281410217285
228,-37.57015609741211,-37.50515937805176
229,-37.64421844482422,-37.607187271118164
230,-37.521339416503906,-37.58277893066406
231,-37.57470703125,-37.54802322387695
232,-37.435569763183594,-37.5051383972168
233,-37.56708526611328,-37.50132751464844
234,-37.60762405395508,-37.58735466003418
235,-37.68979263305664,-37.64870834350586
236,-37.3995246887207,-37.54465866088867
237,-37.642250061035156,-37.52088737487793
238,-37.6739616394043,-37.65810585021973
239,-37.59918975830078,-37.63657569885254
240,-37.745140075683594,-37.67216491699219
241,-37.42319107055664,-37.58416557312012
242,-37.556365966796875,-37.48977851867676
243,-37.71514129638672,-37.6357536315918
244,-37.52943420410156,-37.62228775024414
245,-37.45136642456055,-37.490400314331055
246,-37.63624572753906,-37.543806076049805
247,-37.41376495361328,-37.52500534057617
248,-37.58829116821289,-37.501028060913086
249,-37.592140197753906,-37.5902156829834
250,-37.587520599365234,-37.58983039855957
251,-37.67111587524414,-37.62931823730469
252,-37.522216796875,-37.59666633605957
253,-37.65682601928711,-37.589521408081055
254,-37.76133346557617,-37.70907974243164
255,-37.72834014892578,-37.74483680725098
256,-37.60860824584961,-37.668474197387695
257,-37.36335372924805,-37.48598098754883
258,-37.64878463745117,-37.50606918334961
259,-37.56953430175781,-37.60915946960449
260,-37.64537048339844,-37.607452392578125
261,-37.60903549194336,-37.6272029876709
262,-37.54499053955078,-37.57701301574707
263,-37.318702697753906,-37.431846618652344
264,-37.2914924621582,-37.305097579956055
265,-37.44830322265625,-37.36989784240723
266,-37.64440155029297,-37.54635238647461
267,-37.61451721191406,-37.629459381103516
268,-37.59328079223633,-37.603899002075195
269,-37.79875946044922,-37.69602012634277
270,-37.69690704345703,-37.747833251953125
271,-37.42275619506836,-37.559831619262695
272,-37.4073371887207,-37.41504669189453
273,-37.68788528442383,-37.547611236572266
274,-37.604026794433594,-37.64595603942871
275,-37.62140655517578,-37.61271667480469
276,-37.68312072753906,-37.65226364135742
277,-37.505619049072266,-37.594369888305664
278,-37.70379638671875,-37.60470771789551
279,-37.42710494995117,-37.56545066833496
280,-37.64242935180664,-37.534767150878906
281,-37.515316009521484,-37.57887268066406
282,-37.467079162597656,-37.49119758605957
283,-37.6373405456543,-37.55220985412598
284,-37.63508605957031,-37.636213302612305
285,-37.51011276245117,-37.57259941101074
286,-37.42408752441406,-37.46710014343262
287,-37.57605743408203,-37.50007247924805
288,-37.75965118408203,-37.66785430908203
289,-37.46240997314453,-37.61103057861328
290,-37.4080810546875,-37.435245513916016
291,-37.578887939453125,-37.49348449707031
292,-37.65324401855469,-37.616065979003906
293,-37.66385269165039,-37.65854835510254
294,-37.52570343017578,-37.594778060913086
295,-37.56259536743164,-37.54414939880371
296,-37.5107421875,-37.53666877746582
297,-37.61152648925781,-37.561134338378906
298,-37.45710754394531,-37.53431701660156
299,-37.26168441772461,-37.35939598083496
300,-37.648868560791016,-37.45527648925781
301,-37.85329818725586,-37.75108337402344
302,-37.55493927001953,-37.704118728637695
303,-37.649444580078125,-37.60219192504883
304,-37.502723693847656,-37.57608413696289
305,-37.48279571533203,-37.492759704589844
306,-37.733543395996094,-37.60816955566406
307,-37.42728042602539,-37.58041191101074
308,-37.66232681274414,-37.544803619384766
309,-37.5770378112793,-37.61968231201172
310,-37.65849685668945,-37.617767333984375
311,-37.56866455078125,-37.61358070373535
312,-37.49102783203125,-37.52984619140625
313,-37.68171691894531,-37.58637237548828
314,-37.71753692626953,-37.69962692260742
315,-37.591060638427734,-37.65429878234863
316,-37.5131721496582,-37.55211639404297
317,-37.58591842651367,-37.54954528808594
318,-37.65010070800781,-37.61800956726074
319,-37.59291076660156,-37.62150573730469
320,-37.42691421508789,-37.50991249084473
321,-37.79191207885742,-37.609413146972656
322,-37.574825286865234,-37.68336868286133
323,-37.58203125,-37.57842826843262
324,-37.640899658203125,-37.61146545410156
325,-37.44560623168945,-37.54325294494629
326,-37.40193176269531,-37.42376899719238
327,-37.51170349121094,-37.456817626953125
328,-37.59518051147461,-37.55344200134277
329,-37.378963470458984,-37.4870719909668
330,-37.32742691040039,-37.35319519042969
331,-37.78219223022461,-37.5548095703125
332,-37.38554382324219,-37.5838680267334
333,-37.73754119873047,-37.56154251098633
334,-37.68838882446289,-37.71296501159668
335,-37.43621826171875,-37.56230354309082
336,-37.63556671142578,-37.535892486572266
337,-37.38880157470703,-37.512184143066406
338,-37.44296646118164,-37.415884017944336
339,-37.60186767578125,-37.522417068481445
340,-37.57685852050781,-37.58936309814453
341,-37.636600494384766,-37.60672950744629
342,-37.532623291015625,-37.584611892700195
343,-37.47257614135742,-37.50259971618652
344,-37.43625259399414,-37.45441436767578
345,-37.3740234375,-37.40513801574707
346,-37.57036590576172,-37.47219467163086
347,-37.72692108154297,-37.648643493652344
348,-37.594383239746094,-37.66065216064453
349,-37.401668548583984,-37.49802589416504
350,-37.44980239868164,-37.42573547363281
351,-37.31748580932617,-37.383644104003906
352,-37.63638687133789,-37.47693634033203
353,-37.7120361328125,-37.674211502075195
354,-37.66387939453125,-37.687957763671875
355,-37.763492584228516,-37.71368598937988
356,-37.67705535888672,-37.72027397155762
357,-37.422584533691406,-37.54981994628906
358,-37.2880744934082,-37.355329513549805
359,-37.5463752746582,-37.4172248840332
360,-37.76158905029297,-37.653982162475586
361,-37.52653121948242,-37.644060134887695
362,-37.67783737182617,-37.6021842956543
363,-37.578636169433594,-37.62823677062988
364,-37.639404296875,-37.6090202331543
365,-37.47722625732422,-37.55831527709961
366,-37.58063507080078,-37.5289306640625
367,-37.72476577758789,-37.652700424194336
368,-37.516883850097656,-37.62082481384277
369,-37.55274200439453,-37.534812927246094
370,-37.620758056640625,-37.58675003051758
371,-37.45363998413086,-37.53719902038574
372,-37.547096252441406,-37.50036811828613
373,-37.501163482666016,-37.52412986755371
374,-37.626949310302734,-37.564056396484375
375,-37.504207611083984,-37.56557846069336
376,-37.56805419921875,-37.53613090515137
377,-37.412109375,-37.490081787109375
378,-37.63396072387695,-37.52303504943848
379,-37.717323303222656,-37.675642013549805
380,-37.66489028930664,-37.69110679626465
381,-37.703208923339844,-37.68404960632324
382,-37.5906867980957,-37.64694786071777
383,-37.55987548828125,-37.57528114318848
384,-37.662776947021484,-37.61132621765137
385,-37.36398696899414,-37.51338195800781
386,-37.65672302246094,-37.51035499572754
387,-37.41809844970703,-37.537410736083984
388,-37.436214447021484,-37.42715644836426
389,-37.45585250854492,-37.4460334777832
390,-37.65201950073242,-37.55393600463867
391,-37.601104736328125,-37.62656211853027
392,-37.54600143432617,-37.57355308532715
393,-37.63767623901367,-37.59183883666992
394,-37.55947494506836,-37.598575592041016
395,-37.5486946105957,-37.55408477783203
396,-37.60844802856445,-37.57857131958008
397,-37.526668548583984,-37.56755828857422
398,-37.6234016418457,-37.575035095214844
399,-37.63438034057617,-37.62889099121094
400,-37.49190902709961,-37.56314468383789


==> data/MMSE_01.csv <==
Epoch,Train_Loss,Smoothed_Train_Loss
1,-86.3664321899414,
2,-79.52416229248047,-82.94529724121094
3,-81.10930633544922,-80.31673431396484
4,-82.61963653564453,-81.86447143554688
5,-81.71563720703125,-82.16763687133789
6,-82.8554916381836,-82.28556442260742
7,-82.87605285644531,-82.86577224731445
8,-84.54651641845703,-83.71128463745117
9,-84.22523498535156,-84.3858757019043
10,-84.23970031738281,-84.23246765136719
11,-85.17282104492188,-84.70626068115234
12,-84.6103515625,-84.89158630371094
13,-85.22554016113281,-84.9179458618164
14,-84.80281066894531,-85.01417541503906
15,-85.0931625366211,-84.9479866027832
16,-84.76518249511719,-84.92917251586914
17,-83.64439392089844,-84.20478820800781
18,-85.45449829101562,-84.54944610595703
19,-85.0608901977539,-85.25769424438477
20,-84.69705200195312,-84.87897109985352
21,-85.46881103515625,-85.08293151855469
22,-85.57513427734375,-85.52197265625
23,-85.84321594238281,-85.70917510986328
24,-86.19270324707031,-86.01795959472656
25,-85.68502044677734,-85.93886184692383
26,-85.44611358642578,-85.56556701660156
27,-85.68712615966797,-85.56661987304688
28,-85.72899627685547,-85.70806121826172
29,-86.89026641845703,-86.30963134765625
30,-86.6966781616211,-86.79347229003906
31,-86.0554428100586,-86.37606048583984
32,-86.07855224609375,-86.06699752807617
33,-86.25262451171875,-86.16558837890625
34,-86.07929992675781,-86.16596221923828
35,-85.6064682006836,-85.8428840637207
36,-86.94282531738281,-86.2746467590332
37,-86.61993408203125,-86.78137969970703
38,-86.13330078125,-86.37661743164062
39,-86.14337158203125,-86.13833618164062
40,-86.52845764160156,-86.3359146118164
41,-86.28848266601562,-86.4084701538086
42,-86.72911071777344,-86.50879669189453
43,-86.0376205444336,-86.38336563110352
44,-86.5345230102539,-86.28607177734375
45,-87.68656921386719,-87.11054611206055
46,-86.07488250732422,-86.8807258605957
47,-86.82000732421875,-86.44744491577148
48,-87.03565216064453,-86.92782974243164
49,-86.71149444580078,-86.87357330322266
50,-86.51425170898438,-86.61287307739258
51,-87.1605453491211,-86.83739852905273
52,-87.5160140991211,-87.3382797241211
53,-87.05187225341797,-87.28394317626953
54,-86.85287475585938,-86.95237350463867
55,-86.59152221679688,-86.72219848632812
56,-86.95570373535156,-86.77361297607422
57,-87.0716323852539,-87.01366806030273
58,-87.0500259399414,-87.06082916259766
59,-87.22711181640625,-87.13856887817383
60,-87.35214233398438,-87.28962707519531
61,-87.7187271118164,-87.53543472290039
62,-87.67794036865234,-87.69833374023438
63,-87.74240112304688,-87.71017074584961
64,-87.47429656982422,-87.60834884643555
65,-87.22648620605469,-87.35039138793945
66,-87.75796508789062,-87.49222564697266
67,-86.9046401977539,-87.33130264282227
68,-88.04492950439453,-87.47478485107422
69,-86.9735336303711,-87.50923156738281
70,-87.6329116821289,-87.30322265625
71,-86.98542022705078,-87.30916595458984
72,-88.29653930664062,-87.6409797668457
73,-86.79241943359375,-87.54447937011719
74,-87.1571273803711,-86.97477340698242
75,-87.27490997314453,-87.21601867675781
76,-87.37577819824219,-87.32534408569336
77,-87.29686737060547,-87.33632278442383
78,-86.91403198242188,-87.10544967651367
79,-87.01068115234375,-86.96235656738281
80,-87.22454071044922,-87.11761093139648
81,-87.42505645751953,-87.32479858398438
82,-86.96002197265625,-87.19253921508789
83,-88.55924987792969,-87.75963592529297
84,-87.9119644165039,-88.2356071472168
85,-87.44152069091797,-87.67674255371094
86,-87.37796020507812,-87.40974044799805
87,-87.03262329101562,-87.20529174804688
88,-88.38048553466797,-87.7065544128418
89,-87.08914947509766,-87.73481750488281
90,-86.8232421875,-86.95619583129883
91,-87.87211608886719,-87.3476791381836
92,-87.65690612792969,-87.76451110839844
93,-87.41776275634766,-87.53733444213867
94,-86.9336166381836,-87.17568969726562
95,-87.45435333251953,-87.19398498535156
96,-88.19380950927734,-87.82408142089844
97,-87.09710693359375,-87.64545822143555
98,-87.46490478515625,-87.281005859375
99,-87.15100860595703,-87.30795669555664
100,-87.690673828125,-87.42084121704102
101,-86.8344497680664,-87.2625617980957
102,-87.0781478881836,-86.956298828125
103,-88.10830688476562,-87.59322738647461
104,-88.04719543457031,-88.07775115966797
105,-88.08306884765625,-88.06513214111328
106,-87.40341186523438,-87.74324035644531
107,-87.5897445678711,-87.49657821655273
108,-87.197509765625,-87.39362716674805
109,-88.13269805908203,-87.66510391235352
110,-88.183837890625,-88.15826797485352
111,-86.27284240722656,-87.22834014892578
112,-86.58172607421875,-86.42728424072266
113,-86.97985076904297,-86.78078842163086
114,-87.27197265625,-87.12591171264648
115,-86.76830291748047,-87.02013778686523
116,-86.2961196899414,-86.53221130371094
117,-87.27526092529297,-86.78569030761719
118,-86.84811401367188,-87.06168746948242
119,-87.2500991821289,-87.04910659790039
120,-87.12788391113281,-87.18899154663086
121,-87.49864959716797,-87.31326675415039
122,-87.67556762695312,-87.58710861206055
123,-87.18292999267578,-87.42924880981445
124,-87.93031311035156,-87.55662155151367
125,-87.70710754394531,-87.81871032714844
126,-87.51724243164062,-87.61217498779297
127,-87.33882141113281,-87.42803192138672
128,-87.32393646240234,-87.33137893676758
129,-87.54639434814453,-87.43516540527344
130,-87.86003875732422,-87.70321655273438
131,-86.89743041992188,-87.37873458862305
132,-88.46068572998047,-87.67905807495117
133,-88.81494903564453,-88.6378173828125
134,-86.43537139892578,-87.62516021728516
135,-88.19879913330078,-87.31708526611328
136,-88.25759887695312,-88.22819900512695
137,-87.7896499633789,-88.02362442016602
138,-88.24502563476562,-88.01733779907227
139,-87.88534545898438,-88.065185546875
140,-88.35166931152344,-88.1185073852539
141,-88.41736602783203,-88.38451766967773
142,-88.27570343017578,-88.3465347290039
143,-87.74246215820312,-88.00908279418945
144,-88.30210876464844,-88.02228546142578
145,-88.19649505615234,-88.24930191040039
146,-88.35884857177734,-88.27767181396484
147,-86.62298583984375,-87.49091720581055
148,-87.76799774169922,-87.19549179077148
149,-88.54063415527344,-88.15431594848633
150,-88.6423110961914,-88.59147262573242
151,-87.80992126464844,-88.22611618041992
152,-87.94131469726562,-87.87561798095703
153,-87.44859313964844,-87.69495391845703
154,-88.30242919921875,-87.8755111694336
155,-88.30724334716797,-88.30483627319336
156,-87.7378921508789,-88.02256774902344
157,-88.16226196289062,-87.95007705688477
158,-88.57792663574219,-88.3700942993164
159,-87.91741180419922,-88.2476692199707
160,-88.16891479492188,-88.04316329956055
161,-88.49073028564453,-88.3298225402832
162,-88.78607177734375,-88.63840103149414
163,-88.4334945678711,-88.60978317260742
164,-88.51506805419922,-88.47428131103516
165,-88.43910217285156,-88.47708511352539
166,-89.18035888671875,-88.80973052978516
167,-88.1576919555664,-88.66902542114258
168,-88.17353820800781,-88.16561508178711
169,-87.32586669921875,-87.74970245361328
170,-88.80204010009766,-88.0639533996582
171,-87.67282104492188,-88.23743057250977
172,-88.69267272949219,-88.18274688720703
173,-88.79158020019531,-88.74212646484375
174,-88.2009506225586,-88.49626541137695
175,-88.76130676269531,-88.48112869262695
176,-88.4262466430664,-88.59377670288086
177,-87.6794204711914,-88.0528335571289
178,-89.35684204101562,-88.51813125610352
179,-89.00598907470703,-89.18141555786133
180,-89.36017608642578,-89.1830825805664
181,-88.21868896484375,-88.78943252563477
182,-88.84410095214844,-88.5313949584961
183,-87.91584014892578,-88.37997055053711
184,-88.26751708984375,-88.09167861938477
185,-88.3949966430664,-88.33125686645508
186,-88.17216491699219,-88.2835807800293
187,-88.5080795288086,-88.34012222290039
188,-88.74390411376953,-88.62599182128906
189,-89.38822174072266,-89.0660629272461
190,-88.3186264038086,-88.85342407226562
191,-88.62849426269531,-88.47356033325195
192,-88.80220031738281,-88.71534729003906
193,-88.80633544921875,-88.80426788330078
194,-88.99613189697266,-88.9012336730957
195,-88.09082794189453,-88.5434799194336
196,-88.63465118408203,-88.36273956298828
197,-89.29360961914062,-88.96413040161133
198,-88.52180480957031,-88.90770721435547
199,-89.24505615234375,-88.88343048095703
200,-88.73322296142578,-88.98913955688477
201,-88.881103515625,-88.80716323852539
202,-88.50543975830078,-88.69327163696289
203,-88.53713989257812,-88.52128982543945
204,-88.91346740722656,-88.72530364990234
205,-89.3821792602539,-89.14782333374023
206,-89.34567260742188,-89.36392593383789
207,-88.67079162597656,-89.00823211669922
208,-89.07942199707031,-88.87510681152344
209,-88.70397186279297,-88.89169692993164
210,-89.03553009033203,-88.8697509765625
211,-89.9206314086914,-89.47808074951172
212,-89.3014144897461,-89.61102294921875
213,-88.70144653320312,-89.00143051147461
214,-89.39205169677734,-89.04674911499023
215,-89.90643310546875,-89.64924240112305
216,-88.61878967285156,-89.26261138916016
217,-88.76303100585938,-88.69091033935547
218,-89.43795776367188,-89.10049438476562
219,-88.84630584716797,-89.14213180541992
220,-89.34357452392578,-89.09494018554688
221,-88.92320251464844,-89.13338851928711
222,-89.27168273925781,-89.09744262695312
223,-89.30352783203125,-89.28760528564453
224,-88.02897644042969,-88.66625213623047
225,-88.3528060913086,-88.19089126586914
226,-89.13975524902344,-88.74628067016602
227,-89.10047912597656,-89.1201171875
228,-89.69519805908203,-89.3978385925293
229,-89.495849609375,-89.59552383422852
230,-89.5633316040039,-89.52959060668945
231,-88.79348754882812,-89.17840957641602
232,-88.7463150024414,-88.76990127563477
233,-89.71012878417969,-89.22822189331055
234,-89.22918701171875,-89.46965789794922
235,-89.38137817382812,-89.30528259277344
236,-89.16152954101562,-89.27145385742188
237,-88.84689331054688,-89.00421142578125
238,-89.35853576660156,-89.10271453857422
239,-89.33949279785156,-89.34901428222656
240,-89.40106201171875,-89.37027740478516
241,-88.65786743164062,-89.02946472167969
242,-88.98303985595703,-88.82045364379883
243,-89.65222930908203,-89.31763458251953
244,-88.9474105834961,-89.29981994628906
245,-88.9975357055664,-88.97247314453125
246,-88.88928985595703,-88.94341278076172
247,-89.12371063232422,-89.00650024414062
248,-89.34014892578125,-89.23192977905273
249,-89.60366821289062,-89.47190856933594
250,-89.35531616210938,-89.4794921875
251,-89.5807876586914,-89.46805191040039
252,-89.40713500976562,-89.49396133422852
253,-89.50595092773438,-89.45654296875
254,-88.97513580322266,-89.24054336547852
255,-89.31487274169922,-89.14500427246094
256,-89.30412292480469,-89.30949783325195
257,-88.59165954589844,-88.94789123535156
258,-89.03497314453125,-88.81331634521484
259,-89.80642700195312,-89.42070007324219
260,-88.74835968017578,-89.27739334106445
261,-89.62462615966797,-89.18649291992188
262,-89.15617370605469,-89.39039993286133
263,-88.88050842285156,-89.01834106445312
264,-89.05168151855469,-88.96609497070312
265,-89.08453369140625,-89.06810760498047
266,-89.16712951660156,-89.1258316040039
267,-89.21452331542969,-89.19082641601562
268,-89.27471923828125,-89.24462127685547
269,-90.1131362915039,-89.69392776489258
270,-90.07295989990234,-90.09304809570312
271,-89.34844970703125,-89.7107048034668
272,-89.36990356445312,-89.35917663574219
273,-89.55995178222656,-89.46492767333984
274,-89.59507751464844,-89.5775146484375
275,-89.7780990600586,-89.68658828735352
276,-90.13937377929688,-89.95873641967773
277,-89.74986267089844,-89.94461822509766
278,-89.99794006347656,-89.8739013671875
279,-89.38524627685547,-89.69159317016602
280,-89.91891479492188,-89.65208053588867
281,-89.5810317993164,-89.74997329711914
282,-89.4505844116211,-89.51580810546875
283,-89.68041229248047,-89.56549835205078
284,-89.67961120605469,-89.68001174926758
285,-89.1124496459961,-89.39603042602539
286,-89.10857391357422,-89.11051177978516
287,-89.68511962890625,-89.39684677124023
288,-89.6159439086914,-89.65053176879883
289,-89.41971588134766,-89.51782989501953
290,-89.09336853027344,-89.25654220581055
291,-89.55386352539062,-89.32361602783203
292,-89.8935317993164,-89.72369766235352
293,-89.34005737304688,-89.61679458618164
294,-89.36874389648438,-89.35440063476562
295,-89.3055648803711,-89.33715438842773
296,-88.60578918457031,-88.9556770324707
297,-89.47956085205078,-89.04267501831055
298,-89.16131591796875,-89.32043838500977
299,-88.97311401367188,-89.06721496582031
300,-89.7343978881836,-89.35375595092773
301,-89.68557739257812,-89.70998764038086
302,-89.26484680175781,-89.47521209716797
303,-88.98046875,-89.1226577758789
304,-89.41490173339844,-89.19768524169922
305,-89.8678207397461,-89.64136123657227
306,-89.11421203613281,-89.49101638793945
307,-88.7665786743164,-88.94039535522461
308,-89.39537048339844,-89.08097457885742
309,-88.98153686523438,-89.1884536743164
310,-89.39125061035156,-89.18639373779297
311,-89.7453842163086,-89.56831741333008
312,-88.66654968261719,-89.20596694946289
313,-89.14703369140625,-88.90679168701172
314,-90.01866912841797,-89.58285140991211
315,-89.9560546875,-89.98736190795898
316,-89.20977783203125,-89.58291625976562
317,-89.21464538574219,-89.21221160888672
318,-89.56180572509766,-89.38822555541992
319,-89.39463806152344,-89.47822189331055
320,-89.5947265625,-89.49468231201172
321,-90.10059356689453,-89.84766006469727
322,-89.81950378417969,-89.96004867553711
323,-90.1150131225586,-89.96725845336914
324,-89.8223648071289,-89.96868896484375
325,-89.70386505126953,-89.76311492919922
326,-89.73663330078125,-89.72024917602539
327,-89.1340560913086,-89.43534469604492
328,-89.80276489257812,-89.46841049194336
329,-88.86581420898438,-89.33428955078125
330,-89.4471664428711,-89.15649032592773
331,-90.22293090820312,-89.83504867553711
332,-88.97831726074219,-89.60062408447266
333,-89.51657104492188,-89.24744415283203
334,-89.8009262084961,-89.65874862670898
335,-89.0529556274414,-89.42694091796875
336,-89.87860107421875,-89.46577835083008
337,-89.79470825195312,-89.83665466308594
338,-89.89886474609375,-89.84678649902344
339,-89.59252166748047,-89.74569320678711
340,-90.0069808959961,-89.79975128173828
341,-89.7323226928711,-89.8696517944336
342,-89.66046142578125,-89.69639205932617
343,-89.73106384277344,-89.69576263427734
344,-89.78174591064453,-89.75640487670898
345,-89.38449096679688,-89.5831184387207
346,-90.14686584472656,-89.76567840576172
347,-89.68323516845703,-89.9150505065918
348,-89.8235092163086,-89.75337219238281
349,-89.97369384765625,-89.89860153198242
350,-89.32337951660156,-89.6485366821289
351,-88.95944213867188,-89.14141082763672
352,-89.01004028320312,-88.9847412109375
353,-89.7244644165039,-89.36725234985352
354,-89.2337875366211,-89.4791259765625
355,-90.26348876953125,-89.74863815307617
356,-90.10968780517578,-90.18658828735352
357,-89.26306915283203,-89.6863784790039
358,-88.29853820800781,-88.78080368041992
359,-90.0039291381836,-89.1512336730957
360,-89.92407989501953,-89.96400451660156
361,-90.33293914794922,-90.12850952148438
362,-89.55461120605469,-89.94377517700195
363,-89.83889770507812,-89.6967544555664
364,-89.96894836425781,-89.90392303466797
365,-89.38265991210938,-89.6758041381836
366,-89.46910095214844,-89.4258804321289
367,-89.3728256225586,-89.42096328735352
368,-89.21553802490234,-89.29418182373047
369,-89.62213897705078,-89.41883850097656
370,-90.140380859375,-89.88125991821289
371,-89.21669006347656,-89.67853546142578
372,-89.87197875976562,-89.5443344116211
373,-89.78302001953125,-89.82749938964844
374,-89.75743103027344,-89.77022552490234
375,-89.45184326171875,-89.6046371459961
376,-90.02047729492188,-89.73616027832031
377,-89.33475494384766,-89.67761611938477
378,-89.02423095703125,-89.17949295043945
379,-90.10073852539062,-89.56248474121094
380,-89.94380187988281,-90.02227020263672
381,-89.7780990600586,-89.8609504699707
382,-90.09819030761719,-89.93814468383789
383,-89.63426971435547,-89.86623001098633
384,-89.97306823730469,-89.80366897583008
385,-89.3100357055664,-89.64155197143555
386,-89.7973861694336,-89.5537109375
387,-89.68505096435547,-89.74121856689453
388,-89.75117492675781,-89.71811294555664
389,-89.94621276855469,-89.84869384765625
390,-89.94915008544922,-89.94768142700195
391,-90.15171813964844,-90.05043411254883
392,-90.20508575439453,-90.17840194702148
393,-90.29977416992188,-90.2524299621582
394,-90.35636901855469,-90.32807159423828
395,-90.02040100097656,-90.18838500976562
396,-90.23747253417969,-90.12893676757812
397,-89.41535186767578,-89.82641220092773
398,-89.63288116455078,-89.52411651611328
399,-90.12117004394531,-89.87702560424805
400,-90.00882720947266,-90.06499862670898


==> data/MMSE_025.csv <==
Epoch,Train_Loss,Smoothed_Train_Loss
1,-63.42367172241211,
2,-55.75334548950195,-59.58850860595703
3,-57.952850341796875,-56.853097915649414
4,-58.8794059753418,-58.416128158569336
5,-59.15690994262695,-59.018157958984375
6,-59.220855712890625,-59.18888282775879
7,-59.22113800048828,-59.22099685668945
8,-60.369056701660156,-59.79509735107422
9,-60.221595764160156,-60.295326232910156
10,-61.29167556762695,-60.756635665893555
11,-59.63140106201172,-60.461538314819336
12,-61.51679992675781,-60.574100494384766
13,-62.22880554199219,-61.872802734375
14,-62.28817367553711,-62.25848960876465
15,-61.5604248046875,-61.924299240112305
16,-61.301979064941406,-61.43120193481445
17,-60.670352935791016,-60.98616600036621
18,-62.56293487548828,-61.61664390563965
19,-61.6643180847168,-62.11362648010254
20,-62.41845703125,-62.0413875579834
21,-61.94078063964844,-62.17961883544922
22,-62.142303466796875,-62.041542053222656
23,-62.83867645263672,-62.4904899597168
24,-62.641700744628906,-62.74018859863281
25,-62.968299865722656,-62.80500030517578
26,-62.9123420715332,-62.94032096862793
27,-63.18107604980469,-63.046709060668945
28,-62.27858352661133,-62.72982978820801
29,-63.123291015625,-62.700937271118164
30,-63.63490295410156,-63.37909698486328
31,-63.690834045410156,-63.66286849975586
32,-62.487579345703125,-63.08920669555664
33,-64.19157409667969,-63.339576721191406
34,-64.13567352294922,-64.16362380981445
35,-63.932613372802734,-64.03414344787598
36,-64.13050079345703,-64.03155708312988
37,-64.26599884033203,-64.19824981689453
38,-64.24745178222656,-64.2567253112793
39,-63.905006408691406,-64.07622909545898
40,-64.17827606201172,-64.04164123535156
41,-63.96269607543945,-64.07048606872559
42,-63.81465148925781,-63.88867378234863
43,-64.45051574707031,-64.13258361816406
44,-63.31416320800781,-63.88233947753906
45,-64.74947357177734,-64.03181838989258
46,-63.209144592285156,-63.97930908203125
47,-63.689308166503906,-63.44922637939453
48,-63.572669982910156,-63.63098907470703
49,-64.18651580810547,-63.87959289550781
50,-64.15148162841797,-64.16899871826172
51,-64.37914276123047,-64.26531219482422
52,-63.88619613647461,-64.13266944885254
53,-64.63275146484375,-64.25947380065918
54,-64.05412292480469,-64.34343719482422
55,-64.28720092773438,-64.17066192626953
56,-64.30236053466797,-64.29478073120117
57,-64.15267944335938,-64.22751998901367
58,-64.97472381591797,-64.56370162963867
59,-62.69036102294922,-63.832542419433594
60,-63.58977127075195,-63.140066146850586
61,-63.590293884277344,-63.59003257751465
62,-63.994815826416016,-63.79255485534668
63,-63.34953308105469,-63.67217445373535
64,-64.319091796875,-63.834312438964844
65,-65.19774627685547,-64.75841903686523
66,-64.39338684082031,-64.79556655883789
67,-64.39022064208984,-64.39180374145508
68,-64.5229721069336,-64.45659637451172
69,-64.50391387939453,-64.51344299316406
70,-64.44971466064453,-64.47681427001953
71,-63.594688415527344,-64.02220153808594
72,-65.28099822998047,-64.4378433227539
73,-63.91179656982422,-64.59639739990234
74,-64.3582763671875,-64.13503646850586
75,-64.28478240966797,-64.32152938842773
76,-64.5308837890625,-64.40783309936523
77,-64.10939025878906,-64.32013702392578
78,-65.07218933105469,-64.59078979492188
79,-64.3274154663086,-64.69980239868164
80,-64.77188110351562,-64.54964828491211
81,-64.76589965820312,-64.76889038085938
82,-63.815879821777344,-64.29088973999023
83,-64.8086166381836,-64.31224822998047
84,-64.9643783569336,-64.8864974975586
85,-64.48947143554688,-64.72692489624023
86,-64.26514434814453,-64.3773078918457
87,-63.927581787109375,-64.09636306762695
88,-64.9712905883789,-64.44943618774414
89,-64.11846160888672,-64.54487609863281
90,-64.40186309814453,-64.26016235351562
91,-64.92387390136719,-64.66286849975586
92,-65.6860580444336,-65.30496597290039
93,-65.0565414428711,-65.37129974365234
94,-64.56936645507812,-64.81295394897461
95,-65.21585083007812,-64.89260864257812
96,-65.57731628417969,-65.3965835571289
97,-65.12467193603516,-65.35099411010742
98,-64.02871704101562,-64.57669448852539
99,-64.55526733398438,-64.2919921875
100,-65.89266204833984,-65.22396469116211
101,-64.30094909667969,-65.09680557250977
102,-65.02430725097656,-64.66262817382812
103,-65.6683120727539,-65.34630966186523
104,-65.29194641113281,-65.48012924194336
105,-65.43309783935547,-65.36252212524414
106,-64.36495971679688,-64.89902877807617
107,-64.70254516601562,-64.53375244140625
108,-64.79866027832031,-64.75060272216797
109,-65.0344009399414,-64.91653060913086
110,-64.96247863769531,-64.99843978881836
111,-64.67516326904297,-64.81882095336914
112,-64.53155517578125,-64.60335922241211
113,-64.64027404785156,-64.5859146118164
114,-65.50273895263672,-65.07150650024414
115,-64.63632202148438,-65.06953048706055
116,-64.5661849975586,-64.60125350952148
117,-65.3364486694336,-64.9513168334961
118,-65.3856430053711,-65.36104583740234
119,-65.0967788696289,-65.2412109375
120,-65.36487579345703,-65.23082733154297
121,-65.07191467285156,-65.2183952331543
122,-65.0346450805664,-65.05327987670898
123,-64.90741729736328,-64.97103118896484
124,-64.5972671508789,-64.7523422241211
125,-65.4113540649414,-65.00431060791016
126,-65.0295181274414,-65.2204360961914
127,-64.92501831054688,-64.97726821899414
128,-65.15030670166016,-65.03766250610352
129,-64.56237030029297,-64.85633850097656
130,-64.74797821044922,-64.6551742553711
131,-64.5356674194336,-64.6418228149414
132,-65.25981903076172,-64.89774322509766
133,-64.9659652709961,-65.1128921508789
134,-65.06510925292969,-65.01553726196289
135,-65.7276382446289,-65.3963737487793
136,-65.21378326416016,-65.47071075439453
137,-65.31973266601562,-65.26675796508789
138,-65.17227172851562,-65.24600219726562
139,-65.24493408203125,-65.20860290527344
140,-64.78662109375,-65.01577758789062
141,-65.11780548095703,-64.95221328735352
142,-65.28577423095703,-65.20178985595703
143,-65.32791900634766,-65.30684661865234
144,-65.2601547241211,-65.29403686523438
145,-64.97335815429688,-65.11675643920898
146,-65.43901062011719,-65.20618438720703
147,-65.00022888183594,-65.21961975097656
148,-65.25891876220703,-65.12957382202148
149,-65.5156021118164,-65.38726043701172
150,-65.0418472290039,-65.27872467041016
151,-65.82276916503906,-65.43230819702148
152,-65.33673095703125,-65.57975006103516
153,-64.91830444335938,-65.12751770019531
154,-65.41692352294922,-65.1676139831543
155,-64.93365478515625,-65.17528915405273
156,-65.56147003173828,-65.24756240844727
157,-65.35786437988281,-65.45966720581055
158,-65.3391342163086,-65.3484992980957
159,-65.9400863647461,-65.63961029052734
160,-65.74748229980469,-65.84378433227539
161,-64.80902862548828,-65.27825546264648
162,-65.31220245361328,-65.06061553955078
163,-65.03729248046875,-65.17474746704102
164,-65.35774230957031,-65.19751739501953
165,-65.65931701660156,-65.50852966308594
166,-64.98323059082031,-65.32127380371094
167,-65.57405090332031,-65.27864074707031
168,-65.19922637939453,-65.38663864135742
169,-64.69377136230469,-64.94649887084961
170,-65.74252319335938,-65.21814727783203
171,-65.22126770019531,-65.48189544677734
172,-65.46183776855469,-65.341552734375
173,-65.56404113769531,-65.512939453125
174,-65.23385620117188,-65.3989486694336
175,-65.46260833740234,-65.34823226928711
176,-64.9507827758789,-65.20669555664062
177,-65.0780029296875,-65.0143928527832
178,-65.3594970703125,-65.21875
179,-65.80880737304688,-65.58415222167969
180,-65.98975372314453,-65.8992805480957
181,-65.51689147949219,-65.75332260131836
182,-64.95507049560547,-65.23598098754883
183,-65.31317138671875,-65.13412094116211
184,-65.55632019042969,-65.43474578857422
185,-65.3362808227539,-65.4463005065918
186,-65.74956512451172,-65.54292297363281
187,-65.50328063964844,-65.62642288208008
188,-65.1751708984375,-65.33922576904297
189,-65.46102142333984,-65.31809616088867
190,-65.07295989990234,-65.2669906616211
191,-65.89073944091797,-65.48184967041016
192,-65.76447296142578,-65.82760620117188
193,-65.97016906738281,-65.8673210144043
194,-65.27737426757812,-65.62377166748047
195,-65.87691497802734,-65.57714462280273
196,-65.8036117553711,-65.84026336669922
197,-65.7857437133789,-65.794677734375
198,-65.26671600341797,-65.52622985839844
199,-65.8960952758789,-65.58140563964844
200,-65.72533416748047,-65.81071472167969
201,-65.2553482055664,-65.49034118652344
202,-65.41110229492188,-65.33322525024414
203,-65.30252075195312,-65.3568115234375
204,-65.28213500976562,-65.29232788085938
205,-66.01693725585938,-65.6495361328125
206,-66.0508041381836,-66.03387069702148
207,-64.98323822021484,-65.51702117919922
208,-65.8054428100586,-65.39434051513672
209,-65.658935546875,-65.7321891784668
210,-65.7340087890625,-65.69647216796875
211,-66.19872283935547,-65.96636581420898
212,-65.79077911376953,-65.9947509765625
213,-65.59674072265625,-65.69375991821289
214,-66.06946563720703,-65.83310317993164
215,-65.59835815429688,-65.83391189575195
216,-65.26891326904297,-65.43363571166992
217,-65.7506332397461,-65.50977325439453
218,-65.38842010498047,-65.56952667236328
219,-65.78506469726562,-65.58674240112305
220,-65.39624786376953,-65.59065628051758
221,-65.84629821777344,-65.62127304077148
222,-65.51812744140625,-65.68221282958984
223,-66.18678283691406,-65.85245513916016
224,-65.35916900634766,-65.77297592163086
225,-65.64744567871094,-65.5033073425293
226,-65.33516693115234,-65.49130630493164
227,-64.89945220947266,-65.1173095703125
228,-65.51387023925781,-65.20666122436523
229,-65.74015808105469,-65.62701416015625
230,-65.90895080566406,-65.82455444335938
231,-65.66858673095703,-65.78876876831055
232,-65.3448486328125,-65.50671768188477
233,-65.9933853149414,-65.66911697387695
234,-65.86880493164062,-65.93109512329102
235,-65.67711639404297,-65.7729606628418
236,-65.56173706054688,-65.61942672729492
237,-65.53904724121094,-65.5503921508789
238,-65.62892150878906,-65.583984375
239,-65.897216796875,-65.76306915283203
240,-66.19441223144531,-66.04581451416016
241,-65.58423614501953,-65.88932418823242
242,-66.16883087158203,-65.87653350830078
243,-66.2005615234375,-66.18469619750977
244,-65.85574340820312,-66.02815246582031
245,-65.9770736694336,-65.91640853881836
246,-66.1524887084961,-66.06478118896484
247,-65.72225189208984,-65.93737030029297
248,-65.25308227539062,-65.48766708374023
249,-65.63836669921875,-65.44572448730469
250,-66.05242156982422,-65.84539413452148
251,-66.07183837890625,-66.06212997436523
252,-66.08833312988281,-66.08008575439453
253,-66.3758544921875,-66.23209381103516
254,-66.0089340209961,-66.1923942565918
255,-65.66873931884766,-65.83883666992188
256,-65.78180694580078,-65.72527313232422
257,-65.74832153320312,-65.76506423950195
258,-65.9680404663086,-65.85818099975586
259,-65.70369720458984,-65.83586883544922
260,-65.87969970703125,-65.79169845581055
261,-65.69192504882812,-65.78581237792969
262,-66.03047180175781,-65.86119842529297
263,-65.2109146118164,-65.62069320678711
264,-65.2585220336914,-65.2347183227539
265,-65.28361511230469,-65.27106857299805
266,-65.96239471435547,-65.62300491333008
267,-65.97129821777344,-65.96684646606445
268,-65.48635864257812,-65.72882843017578
269,-66.12104797363281,-65.80370330810547
270,-65.89100646972656,-66.00602722167969
271,-65.9276123046875,-65.90930938720703
272,-65.8253402709961,-65.8764762878418
273,-65.9265365600586,-65.87593841552734
274,-65.9963607788086,-65.9614486694336
275,-65.94841766357422,-65.9723892211914
276,-66.43028259277344,-66.18935012817383
277,-65.92049407958984,-66.17538833618164
278,-66.20790100097656,-66.0641975402832
279,-65.5440902709961,-65.87599563598633
280,-65.68365478515625,-65.61387252807617
281,-66.28690338134766,-65.98527908325195
282,-65.88632202148438,-66.08661270141602
283,-66.58036041259766,-66.23334121704102
284,-66.35348510742188,-66.46692276000977
285,-65.94981384277344,-66.15164947509766
286,-65.47647094726562,-65.71314239501953
287,-65.61791229248047,-65.54719161987305
288,-66.12847900390625,-65.87319564819336
289,-65.84322357177734,-65.9858512878418
290,-65.3969497680664,-65.62008666992188
291,-66.06534576416016,-65.73114776611328
292,-66.0586166381836,-66.06198120117188
293,-66.32096862792969,-66.18979263305664
294,-65.9250259399414,-66.12299728393555
295,-65.6700439453125,-65.79753494262695
296,-65.71928405761719,-65.69466400146484
297,-66.02363586425781,-65.8714599609375
298,-65.2381820678711,-65.63090896606445
299,-65.66065216064453,-65.44941711425781
300,-65.6199722290039,-65.64031219482422
301,-66.37242889404297,-65.99620056152344
302,-65.9488525390625,-66.16064071655273
303,-66.41091918945312,-66.17988586425781
304,-65.62049102783203,-66.01570510864258
305,-65.90392303466797,-65.76220703125
306,-66.31688690185547,-66.11040496826172
307,-65.8583984375,-66.08764266967773
308,-66.3370590209961,-66.09772872924805
309,-65.80921936035156,-66.07313919067383
310,-66.66756439208984,-66.2383918762207
311,-66.00109100341797,-66.3343276977539
312,-65.72359466552734,-65.86234283447266
313,-65.92212677001953,-65.82286071777344
314,-65.79803466796875,-65.86008071899414
315,-65.73419952392578,-65.76611709594727
316,-66.20789337158203,-65.9710464477539
317,-65.67182159423828,-65.93985748291016
318,-65.74978637695312,-65.7108039855957
319,-65.30753326416016,-65.52865982055664
320,-65.46807861328125,-65.3878059387207
321,-66.48651123046875,-65.977294921875
322,-65.83882141113281,-66.16266632080078
323,-65.77848052978516,-65.80865097045898
324,-66.39974212646484,-66.089111328125
325,-65.43486022949219,-65.91730117797852
326,-65.8653793334961,-65.65011978149414
327,-66.11444854736328,-65.98991394042969
328,-66.52153015136719,-66.31798934936523
329,-65.73700714111328,-66.12926864624023
330,-65.91704559326172,-65.8270263671875
331,-66.34723663330078,-66.13214111328125
332,-66.02161407470703,-66.1844253540039
333,-66.32589721679688,-66.17375564575195
334,-66.22766876220703,-66.27678298950195
335,-66.2141342163086,-66.22090148925781
336,-66.26766967773438,-66.24090194702148
337,-65.66069793701172,-65.96418380737305
338,-66.22970581054688,-65.9452018737793
339,-66.3818130493164,-66.30575942993164
340,-66.01620483398438,-66.19900894165039
341,-66.38072204589844,-66.1984634399414
342,-65.95159912109375,-66.1661605834961
343,-65.66051483154297,-65.80605697631836
344,-65.8292007446289,-65.74485778808594
345,-65.60999298095703,-65.71959686279297
346,-66.01087188720703,-65.81043243408203
347,-66.04942321777344,-66.03014755249023
348,-65.86543273925781,-65.95742797851562
349,-65.88385772705078,-65.8746452331543
350,-66.02723693847656,-65.95554733276367
351,-65.66730499267578,-65.84727096557617
352,-66.47727966308594,-66.07229232788086
353,-66.22787475585938,-66.35257720947266
354,-66.15409851074219,-66.19098663330078
355,-66.2698974609375,-66.21199798583984
356,-66.40784454345703,-66.33887100219727
357,-65.94779968261719,-66.17782211303711
358,-65.59217071533203,-65.76998519897461
359,-66.34512329101562,-65.96864700317383
360,-66.86702728271484,-66.60607528686523
361,-66.143310546875,-66.50516891479492
362,-65.98211669921875,-66.06271362304688
363,-66.32246398925781,-66.15229034423828
364,-65.9688491821289,-66.14565658569336
365,-66.09571838378906,-66.03228378295898
366,-66.0307388305664,-66.06322860717773
367,-66.22502899169922,-66.12788391113281
368,-66.2140884399414,-66.21955871582031
369,-66.3590316772461,-66.28656005859375
370,-66.2138900756836,-66.28646087646484
371,-66.25908660888672,-66.23648834228516
372,-66.18696594238281,-66.22302627563477
373,-66.27093505859375,-66.22895050048828
374,-66.7009506225586,-66.48594284057617
375,-66.10516357421875,-66.40305709838867
376,-66.08352661132812,-66.09434509277344
377,-66.11109161376953,-66.09730911254883
378,-66.2530746459961,-66.18208312988281
379,-66.75804138183594,-66.50555801391602
380,-66.47769165039062,-66.61786651611328
381,-66.39837646484375,-66.43803405761719
382,-66.78669738769531,-66.59253692626953
383,-66.49188995361328,-66.6392936706543
384,-66.70651245117188,-66.59920120239258
385,-66.1281967163086,-66.41735458374023
386,-66.72937774658203,-66.42878723144531
387,-66.35653686523438,-66.5429573059082
388,-66.21043395996094,-66.28348541259766
389,-66.09808349609375,-66.15425872802734
390,-66.6888656616211,-66.39347457885742
391,-66.61587524414062,-66.65237045288086
392,-66.57955169677734,-66.59771347045898
393,-66.35118865966797,-66.46537017822266
394,-66.21329498291016,-66.28224182128906
395,-66.36510467529297,-66.28919982910156
396,-65.9850082397461,-66.17505645751953
397,-66.33296966552734,-66.15898895263672
398,-66.52998352050781,-66.43147659301758
399,-66.15592956542969,-66.34295654296875
400,-66.32201385498047,-66.23897171020508


==> data/MMSE_05.csv <==
Epoch,Train_Loss
1,-48.468048095703125
2,-43.76764678955078
3,-42.5796012878418
4,-45.072628021240234
5,-44.93840408325195
6,-45.032894134521484
7,-45.075531005859375
8,-45.38652420043945
9,-44.94291687011719
10,-44.236656188964844
11,-45.314659118652344
12,-45.947513580322266
13,-46.69381332397461
14,-46.412933349609375
15,-44.97880554199219
16,-45.445457458496094
17,-46.319969177246094
18,-46.685367584228516
19,-44.94867706298828
20,-46.122947692871094
21,-45.76201629638672
22,-46.35838317871094
23,-46.77650451660156
24,-46.08340835571289
25,-46.833675384521484
26,-45.880210876464844
27,-46.08256912231445
28,-47.134254455566406
29,-46.72551727294922
30,-46.721622467041016
31,-46.9183235168457
32,-46.48296356201172
33,-46.70112228393555
34,-46.61452102661133
35,-47.451053619384766
36,-47.104339599609375
37,-47.035457611083984
38,-46.716766357421875
39,-46.31950759887695
40,-47.08792495727539
41,-47.155181884765625
42,-46.709510803222656
43,-47.04413604736328
44,-46.891082763671875
45,-47.403011322021484
46,-46.48265075683594
47,-47.0992546081543
48,-46.82762145996094
49,-46.86474609375
50,-47.324745178222656
51,-47.05596160888672
52,-47.35606384277344
53,-47.06471252441406
54,-46.604984283447266
55,-47.49327087402344
56,-47.57054138183594
57,-47.857059478759766
58,-47.836856842041016
59,-47.54521942138672
60,-47.494110107421875
61,-47.737274169921875
62,-47.62238311767578
63,-47.494503021240234
64,-48.199710845947266
65,-47.83147430419922
66,-48.07123947143555
67,-47.64741134643555
68,-47.89091491699219
69,-47.32075119018555
70,-47.30516052246094
71,-47.73020935058594
72,-47.804100036621094
73,-47.624183654785156
74,-47.99888229370117
75,-47.78105545043945
76,-48.125648498535156
77,-47.062808990478516
78,-47.97220230102539
79,-46.97690963745117
80,-47.539424896240234
81,-47.263710021972656
82,-47.46638107299805
83,-48.399497985839844
84,-47.83045959472656
85,-48.18990707397461
86,-47.55448913574219
87,-47.36357116699219
88,-48.360836029052734
89,-47.499698638916016
90,-47.77791976928711
91,-48.22419357299805
92,-47.96979904174805
93,-48.086997985839844
94,-48.022098541259766
95,-48.61328125
96,-48.2620735168457
97,-48.294315338134766
98,-48.20380783081055
99,-48.45518112182617
100,-49.22197723388672
101,-48.391700744628906
102,-48.85093688964844
103,-49.456199645996094
104,-49.3692512512207
105,-49.752777099609375
106,-49.382259368896484
107,-49.2038459777832
108,-49.39289093017578
109,-49.393489837646484
110,-49.7703857421875
111,-48.95418930053711
112,-49.393470764160156
113,-49.44154357910156
114,-49.5746955871582
115,-49.50755310058594
116,-49.26677703857422
117,-49.917999267578125
118,-49.762638092041016
119,-49.902503967285156
120,-49.620689392089844
121,-49.8394660949707
122,-49.603599548339844
123,-49.797664642333984
124,-49.98579406738281
125,-49.906097412109375
126,-49.67396545410156
127,-49.72275924682617
128,-50.1548957824707
129,-49.740516662597656
130,-49.71644973754883
131,-49.812259674072266
132,-50.073341369628906
133,-50.10133743286133
134,-49.56816101074219
135,-50.136817932128906
136,-50.11830139160156
137,-50.17531204223633
138,-49.88185501098633
139,-49.985435485839844
140,-49.98823165893555
141,-50.268524169921875
142,-50.14936828613281
143,-49.873714447021484
144,-50.08783721923828
145,-50.019020080566406
146,-49.98176193237305
147,-49.601009368896484
148,-49.98594665527344
149,-50.100982666015625
150,-50.17937469482422
151,-50.2962646484375
152,-49.71567916870117
153,-49.81037521362305
154,-50.1617546081543
155,-50.07892608642578
156,-49.90794372558594
157,-49.891700744628906
158,-49.731788635253906
159,-50.36933135986328
160,-49.88359832763672
161,-49.880279541015625
162,-50.082008361816406
163,-49.832435607910156
164,-50.03264617919922
165,-50.00522994995117
166,-49.90135192871094
167,-49.9368782043457
168,-49.69197082519531
169,-49.68882751464844
170,-50.219383239746094
171,-49.80796813964844
172,-49.98243713378906
173,-50.195804595947266
174,-49.955284118652344
175,-50.101417541503906
176,-49.86956024169922
177,-49.87809753417969
178,-49.80862808227539
179,-50.304176330566406
180,-50.06454086303711
181,-49.94343566894531
182,-50.01945877075195
183,-49.9233512878418
184,-49.8525390625
185,-49.89202117919922
186,-49.969085693359375
187,-50.15928649902344
188,-49.90596008300781
189,-50.04094314575195
190,-49.76053237915039
191,-50.209659576416016
192,-50.088233947753906
193,-50.32619094848633
194,-50.08634948730469
195,-49.744483947753906
196,-49.8727912902832
197,-50.196414947509766
198,-49.852413177490234
199,-50.12580871582031
200,-50.13251876831055
201,-49.93240737915039
202,-49.7360725402832
203,-49.70870590209961
204,-49.838165283203125
205,-49.82784652709961
206,-50.285987854003906
207,-49.65272521972656
208,-50.019962310791016
209,-50.071014404296875
210,-50.01351547241211
211,-50.359344482421875
212,-50.076961517333984
213,-49.73768997192383
214,-50.32392883300781
215,-50.22068405151367
216,-49.78020095825195
217,-49.81789016723633
218,-49.96540832519531
219,-49.893436431884766
220,-50.1865234375
221,-50.205684661865234
222,-49.807464599609375
223,-50.29963302612305
224,-49.733673095703125
225,-49.96820831298828
226,-49.892913818359375
227,-49.92768096923828
228,-50.075439453125
229,-50.1971435546875
230,-50.0743522644043
231,-50.09840774536133
232,-49.87958908081055
233,-50.12908172607422
234,-50.13017654418945
235,-50.232398986816406
236,-49.845420837402344
237,-50.13677215576172
238,-50.208011627197266
239,-50.079917907714844
240,-50.343257904052734
241,-49.843902587890625
242,-50.041324615478516
243,-50.298179626464844
244,-49.950111389160156
245,-49.915592193603516
246,-50.1439094543457
247,-49.828163146972656
248,-50.075965881347656
249,-50.08683776855469
250,-50.052520751953125
251,-50.28130340576172
252,-50.08042526245117
253,-50.14274597167969
254,-50.39423370361328
255,-50.27485656738281
256,-50.08672332763672
257,-49.768028259277344
258,-50.131874084472656
259,-50.06201171875
260,-50.19667434692383
261,-50.1356201171875
262,-50.08257293701172
263,-49.71488952636719
264,-49.68418502807617
265,-49.91029739379883
266,-50.184974670410156
267,-50.1051139831543
268,-50.07048797607422
269,-50.369632720947266
270,-50.229217529296875
271,-49.83133316040039
272,-49.82069396972656
273,-50.1575813293457
274,-50.14740753173828
275,-50.14723587036133
276,-50.26431655883789
277,-49.978546142578125
278,-50.27328109741211
279,-49.89836502075195
280,-50.16691970825195
281,-49.987300872802734
282,-49.8736572265625
283,-50.17047882080078
284,-50.169395446777344
285,-49.98699188232422
286,-49.9148063659668
287,-50.1231575012207
288,-50.323707580566406
289,-49.952392578125
290,-49.79875946044922
291,-50.09526062011719
292,-50.233192443847656
293,-50.190818786621094
294,-49.92872619628906
295,-50.02263641357422
296,-49.93647766113281
297,-50.139896392822266
298,-49.97223663330078
299,-49.66029357910156
300,-50.18893051147461
301,-50.408260345458984
302,-50.00120544433594
303,-50.159236907958984
304,-49.907344818115234
305,-49.9882926940918
306,-50.293800354003906
307,-49.84608840942383
308,-50.18585968017578
309,-50.104408264160156
310,-50.20286560058594
311,-50.08659362792969
312,-49.98137283325195
313,-50.19267654418945
314,-50.26408767700195
315,-50.071292877197266
316,-49.9661750793457
317,-50.104427337646484
318,-50.15154266357422
319,-50.032344818115234
320,-49.899391174316406
321,-50.36978530883789
322,-50.052284240722656
323,-50.04839324951172
324,-50.0948600769043
325,-49.88261795043945
326,-49.773677825927734
327,-49.985870361328125
328,-50.12117004394531
329,-49.7611198425293
330,-49.711952209472656
331,-50.3774299621582
332,-49.803619384765625
333,-50.256778717041016
334,-50.20566940307617
335,-49.856178283691406
336,-50.19442367553711
337,-49.811283111572266
338,-49.93510818481445
339,-50.078311920166016
340,-50.07387161254883
341,-50.19403839111328
342,-50.003074645996094
343,-49.944725036621094
344,-49.868858337402344
345,-49.83638000488281
346,-50.02994155883789
347,-50.32801818847656
348,-50.03501510620117
349,-49.822872161865234
350,-49.91535186767578
351,-49.62712097167969
352,-50.176361083984375
353,-50.24394607543945
354,-50.15021514892578
355,-50.2421760559082
356,-50.21878433227539
357,-49.879669189453125
358,-49.5900764465332
359,-49.99309158325195
360,-50.326194763183594
361,-49.98915100097656
362,-50.17138671875
363,-50.04343795776367
364,-50.16064453125
365,-49.95612716674805
366,-50.106407165527344
367,-50.18903350830078
368,-49.928131103515625
369,-50.071144104003906
370,-50.15583038330078
371,-49.9042854309082
372,-50.057029724121094
373,-49.97555160522461
374,-50.174503326416016
375,-49.94062042236328
376,-50.07184600830078
377,-49.73420715332031
378,-50.132747650146484
379,-50.268714904785156
380,-50.22172546386719
381,-50.22332000732422
382,-50.03184509277344
383,-50.04252624511719
384,-50.2573356628418
385,-49.73515319824219
386,-50.193092346191406
387,-49.88809585571289
388,-49.8729133605957
389,-49.886837005615234
390,-50.18036651611328
391,-50.022308349609375
392,-50.075748443603516
393,-50.11143493652344
394,-50.0784912109375
395,-50.05120086669922
396,-50.05413055419922
397,-50.043148040771484
398,-50.089202880859375
399,-50.12468338012695
400,-49.950618743896484


==> data/MMSE_075.csv <==
Epoch,Train_Loss,Smoothed_Train_Loss
1,-40.65809631347656,
2,-32.93050003051758,-36.79429817199707
3,-33.356163024902344,-33.14333152770996
4,-34.756099700927734,-34.05613136291504
5,-35.976585388183594,-35.366342544555664
6,-36.647361755371094,-36.311973571777344
7,-36.942970275878906,-36.795166015625
8,-37.46234130859375,-37.20265579223633
9,-37.16703796386719,-37.31468963623047
10,-37.35905075073242,-37.263044357299805
11,-37.102901458740234,-37.23097610473633
12,-36.64927673339844,-36.876089096069336
13,-37.874229431152344,-37.26175308227539
14,-37.82020950317383,-37.847219467163086
15,-37.613014221191406,-37.71661186218262
16,-37.625186920166016,-37.61910057067871
17,-37.472476959228516,-37.548831939697266
18,-38.42594909667969,-37.9492130279541
19,-37.473724365234375,-37.94983673095703
20,-37.34815979003906,-37.41094207763672
21,-37.56184005737305,-37.454999923706055
22,-37.642921447753906,-37.60238075256348
23,-37.721290588378906,-37.682106018066406
24,-37.992210388183594,-37.85675048828125
25,-38.46345520019531,-38.22783279418945
26,-38.331398010253906,-38.39742660522461
27,-38.446468353271484,-38.388933181762695
28,-37.96059036254883,-38.203529357910156
29,-38.48566436767578,-38.223127365112305
30,-38.3539924621582,-38.41982841491699
31,-38.0538330078125,-38.20391273498535
32,-38.46928405761719,-38.261558532714844
33,-38.848411560058594,-38.65884780883789
34,-37.8438835144043,-38.346147537231445
35,-38.597312927246094,-38.220598220825195
36,-38.592445373535156,-38.594879150390625
37,-38.8134651184082,-38.70295524597168
38,-39.00135040283203,-38.90740776062012
39,-38.52055740356445,-38.76095390319824
40,-38.735939025878906,-38.62824821472168
41,-38.15121841430664,-38.44357872009277
42,-38.97576141357422,-38.56348991394043
43,-38.523990631103516,-38.74987602233887
44,-38.69365310668945,-38.608821868896484
45,-38.98827362060547,-38.84096336364746
46,-38.777408599853516,-38.88284111022949
47,-38.92361831665039,-38.85051345825195
48,-38.83381652832031,-38.87871742248535
49,-38.41053771972656,-38.62217712402344
50,-39.00326919555664,-38.7069034576416
51,-39.066104888916016,-39.03468704223633
52,-38.609718322753906,-38.83791160583496
53,-38.69008255004883,-38.64990043640137
54,-38.85173416137695,-38.77090835571289
55,-39.091468811035156,-38.971601486206055
56,-39.40946578979492,-39.25046730041504
57,-39.60493087768555,-39.507198333740234
58,-39.60256576538086,-39.6037483215332
59,-38.40816879272461,-39.005367279052734
60,-39.18898010253906,-38.798574447631836
61,-39.49453353881836,-39.34175682067871
62,-39.59257125854492,-39.54355239868164
63,-39.009864807128906,-39.301218032836914
64,-39.07890319824219,-39.04438400268555
65,-39.447940826416016,-39.2634220123291
66,-39.479774475097656,-39.463857650756836
67,-39.549781799316406,-39.51477813720703
68,-39.578975677490234,-39.56437873840332
69,-40.10249328613281,-39.84073448181152
70,-39.4604377746582,-39.78146553039551
71,-39.857383728027344,-39.65891075134277
72,-40.280784606933594,-40.06908416748047
73,-39.8579216003418,-40.069353103637695
74,-40.07829284667969,-39.96810722351074
75,-39.867801666259766,-39.97304725646973
76,-40.19709396362305,-40.032447814941406
77,-39.66464614868164,-39.930870056152344
78,-39.897972106933594,-39.78130912780762
79,-40.177772521972656,-40.037872314453125
80,-40.308868408203125,-40.24332046508789
81,-40.1475715637207,-40.228219985961914
82,-40.042274475097656,-40.09492301940918
83,-40.64316177368164,-40.34271812438965
84,-40.595699310302734,-40.61943054199219
85,-40.573951721191406,-40.58482551574707
86,-40.78196716308594,-40.67795944213867
87,-40.766021728515625,-40.77399444580078
88,-41.1856689453125,-40.97584533691406
89,-40.64524841308594,-40.91545867919922
90,-40.53132247924805,-40.58828544616699
91,-40.776039123535156,-40.6536808013916
92,-40.874141693115234,-40.825090408325195
93,-40.766929626464844,-40.82053565979004
94,-40.47270965576172,-40.61981964111328
95,-40.76831817626953,-40.620513916015625
96,-41.17551803588867,-40.9719181060791
97,-40.75984573364258,-40.967681884765625
98,-40.58790588378906,-40.67387580871582
99,-40.81178283691406,-40.69984436035156
100,-41.078773498535156,-40.94527816772461
101,-40.37842559814453,-40.728599548339844
102,-40.9469108581543,-40.662668228149414
103,-41.21331024169922,-41.08011054992676
104,-41.15399932861328,-41.18365478515625
105,-41.214839935302734,-41.18441963195801
106,-40.85352325439453,-41.03418159484863
107,-40.668453216552734,-40.76098823547363
108,-40.87774658203125,-40.77309989929199
109,-40.879150390625,-40.878448486328125
110,-41.24187088012695,-41.06051063537598
111,-40.55097198486328,-40.89642143249512
112,-40.885337829589844,-40.71815490722656
113,-40.898597717285156,-40.8919677734375
114,-40.914974212646484,-40.90678596496582
115,-40.86103820800781,-40.88800621032715
116,-40.6109504699707,-40.73599433898926
117,-41.1453857421875,-40.8781681060791
118,-40.986549377441406,-41.06596755981445
119,-41.082176208496094,-41.03436279296875
120,-40.78971862792969,-40.93594741821289
121,-40.959068298339844,-40.874393463134766
122,-40.7068977355957,-40.83298301696777
123,-40.864009857177734,-40.78545379638672
124,-41.0064582824707,-40.93523406982422
125,-40.92618942260742,-40.96632385253906
126,-40.69520950317383,-40.810699462890625
127,-40.742733001708984,-40.718971252441406
128,-41.10651779174805,-40.924625396728516
129,-40.721397399902344,-40.913957595825195
130,-40.71428298950195,-40.71784019470215
131,-40.785621643066406,-40.74995231628418
132,-41.01752853393555,-40.90157508850098
133,-41.0407829284668,-41.02915573120117
134,-40.56535720825195,-40.803070068359375
135,-41.0599479675293,-40.812652587890625
136,-41.06215286254883,-41.06105041503906
137,-41.0942497253418,-41.07820129394531
138,-40.829345703125,-40.9617977142334
139,-40.92267990112305,-40.87601280212402
140,-40.92624282836914,-40.924461364746094
141,-41.1822509765625,-41.05424690246582
142,-41.061641693115234,-41.12194633483887
143,-40.80649185180664,-40.93406677246094
144,-40.995845794677734,-40.90116882324219
145,-40.934383392333984,-40.96511459350586
146,-40.893394470214844,-40.913888931274414
147,-40.54698181152344,-40.72018814086914
148,-40.90104675292969,-40.72401428222656
149,-41.002681732177734,-40.95186424255371
150,-41.07742691040039,-41.04005432128906
151,-41.18516159057617,-41.13129425048828
152,-40.66197204589844,-40.923566818237305
153,-40.739070892333984,-40.70052146911621
154,-41.05524444580078,-40.89715766906738
155,-40.982154846191406,-41.018699645996094
156,-40.82939910888672,-40.90577697753906
157,-40.81583786010742,-40.82261848449707
158,-40.668785095214844,-40.74231147766113
159,-41.2428092956543,-40.95579719543457
160,-40.79697799682617,-41.019893646240234
161,-40.79496765136719,-40.79597282409668
162,-40.9760627746582,-40.885515213012695
163,-40.753204345703125,-40.864633560180664
164,-40.931705474853516,-40.84245491027832
165,-40.910118103027344,-40.92091178894043
166,-40.817405700683594,-40.86376190185547
167,-40.8422966003418,-40.829851150512695
168,-40.62955856323242,-40.73592758178711
169,-40.61997985839844,-40.62476921081543
170,-41.10796356201172,-40.86397171020508
171,-40.72649383544922,-40.91722869873047
172,-40.88298797607422,-40.80474090576172
173,-41.077781677246094,-40.980384826660156
174,-40.85783767700195,-40.96780967712402
175,-40.99396896362305,-40.9259033203125
176,-40.78590393066406,-40.889936447143555
177,-40.7890739440918,-40.78748893737793
178,-40.72538757324219,-40.75723075866699
179,-41.17341232299805,-40.94939994812012
180,-40.954280853271484,-41.063846588134766
181,-40.84303665161133,-40.898658752441406
182,-40.91545104980469,-40.87924385070801
183,-40.828086853027344,-40.871768951416016
184,-40.766117095947266,-40.797101974487305
185,-40.79954147338867,-40.78282928466797
186,-40.86977767944336,-40.834659576416016
187,-41.037391662597656,-40.95358467102051
188,-40.810401916503906,-40.92389678955078
189,-40.94321060180664,-40.87680625915527
190,-40.682437896728516,-40.81282424926758
191,-41.08424758911133,-40.88334274291992
192,-40.97633361816406,-41.030290603637695
193,-41.19269561767578,-41.08451461791992
194,-40.97787094116211,-41.085283279418945
195,-40.669410705566406,-40.82364082336426
196,-40.783626556396484,-40.726518630981445
197,-41.07359313964844,-40.92860984802246
198,-40.7704963684082,-40.92204475402832
199,-41.012245178222656,-40.89137077331543
200,-41.0192985534668,-41.01577186584473
201,-40.843605041503906,-40.93145179748535
202,-40.6565055847168,-40.75005531311035
203,-40.63298416137695,-40.644744873046875
204,-40.7520866394043,-40.692535400390625
205,-40.737083435058594,-40.744585037231445
206,-41.156375885009766,-40.94672966003418
207,-40.58595275878906,-40.871164321899414
208,-40.92192459106445,-40.75393867492676
209,-40.96678161621094,-40.944353103637695
210,-40.909481048583984,-40.93813133239746
211,-41.221595764160156,-41.06553840637207
212,-40.96599197387695,-41.093793869018555
213,-40.6627082824707,-40.81435012817383
214,-41.1887092590332,-40.92570877075195
215,-41.098026275634766,-41.143367767333984
216,-40.69694137573242,-40.897483825683594
217,-40.7343635559082,-40.71565246582031
218,-40.86839294433594,-40.80137825012207
219,-40.797698974609375,-40.833045959472656
220,-41.066864013671875,-40.932281494140625
221,-41.08136749267578,-41.07411575317383
222,-40.72480010986328,-40.90308380126953
223,-41.17136764526367,-40.94808387756348
224,-40.65602111816406,-40.91369438171387
225,-40.8753776550293,-40.76569938659668
226,-40.804534912109375,-40.839956283569336
227,-40.826717376708984,-40.81562614440918
228,-40.96463394165039,-40.89567565917969
229,-41.072139739990234,-41.01838684082031
230,-40.968074798583984,-41.02010726928711
231,-40.984188079833984,-40.976131439208984
232,-40.785743713378906,-40.884965896606445
233,-41.008087158203125,-40.896915435791016
234,-41.01523971557617,-41.01166343688965
235,-41.111534118652344,-41.06338691711426
236,-40.754722595214844,-40.933128356933594
237,-41.02299880981445,-40.88886070251465
238,-41.085166931152344,-41.0540828704834
239,-40.96418762207031,-41.02467727661133
240,-41.20586395263672,-41.085025787353516
241,-40.75601577758789,-40.980939865112305
242,-40.93689727783203,-40.84645652770996
243,-41.164459228515625,-41.05067825317383
244,-40.85881423950195,-41.01163673400879
245,-40.81791687011719,-40.83836555480957
246,-41.03229522705078,-40.925106048583984
247,-40.741703033447266,-40.88699913024902
248,-40.962093353271484,-40.851898193359375
249,-40.974239349365234,-40.96816635131836
250,-40.94633102416992,-40.96028518676758
251,-41.146759033203125,-41.04654502868652
252,-40.96412658691406,-41.055442810058594
253,-41.02766418457031,-40.99589538574219
254,-41.24923324584961,-41.13844871520996
255,-41.141090393066406,-41.19516181945801
256,-40.97818374633789,-41.05963706970215
257,-40.68619155883789,-40.83218765258789
258,-41.016502380371094,-40.85134696960449
259,-40.950401306152344,-40.98345184326172
260,-41.075679779052734,-41.01304054260254
261,-41.017452239990234,-41.046566009521484
262,-40.96806335449219,-40.99275779724121
263,-40.63544845581055,-40.80175590515137
264,-40.608856201171875,-40.62215232849121
265,-40.813358306884766,-40.71110725402832
266,-41.06602478027344,-40.9396915435791
267,-40.99288558959961,-41.02945518493652
268,-40.961727142333984,-40.9773063659668
269,-41.23350143432617,-41.09761428833008
270,-41.10627365112305,-41.16988754272461
271,-40.74530792236328,-40.925790786743164
272,-40.735504150390625,-40.74040603637695
273,-41.04063415527344,-40.88806915283203
274,-41.028099060058594,-41.034366607666016
275,-41.03189468383789,-41.02999687194824
276,-41.130733489990234,-41.08131408691406
277,-40.869712829589844,-41.00022315979004
278,-41.14497375488281,-41.00734329223633
279,-40.79969024658203,-40.97233200073242
280,-41.04795837402344,-40.923824310302734
281,-40.88294219970703,-40.965450286865234
282,-40.78228759765625,-40.83261489868164
283,-41.04829406738281,-40.91529083251953
284,-41.05072784423828,-41.04951095581055
285,-40.88164520263672,-40.9661865234375
286,-40.81321716308594,-40.84743118286133
287,-41.00361251831055,-40.90841484069824
288,-41.18915557861328,-41.096384048461914
289,-40.85091018676758,-41.02003288269043
290,-40.723243713378906,-40.78707695007324
291,-40.98170471191406,-40.852474212646484
292,-41.106101989746094,-41.04390335083008
293,-41.068321228027344,-41.08721160888672
294,-40.83344268798828,-40.95088195800781
295,-40.91835021972656,-40.87589645385742
296,-40.83757400512695,-40.87796211242676
297,-41.020538330078125,-40.92905616760254
298,-40.86697769165039,-40.94375801086426
299,-40.58689880371094,-40.726938247680664
300,-41.0635986328125,-40.82524871826172
301,-41.269508361816406,-41.16655349731445
302,-40.901084899902344,-41.085296630859375
303,-41.03803253173828,-40.96955871582031
304,-40.811546325683594,-40.92478942871094
305,-40.88138198852539,-40.84646415710449
306,-41.16050720214844,-41.020944595336914
307,-40.757591247558594,-40.959049224853516
308,-41.065250396728516,-40.911420822143555
309,-40.9865837097168,-41.025917053222656
310,-41.07610321044922,-41.03134346008301
311,-40.97105407714844,-41.02357864379883
312,-40.8757438659668,-40.92339897155762
313,-41.072879791259766,-40.97431182861328
314,-41.132713317871094,-41.10279655456543
315,-40.9616584777832,-41.04718589782715
316,-40.86671447753906,-40.91418647766113
317,-40.9903450012207,-40.92852973937988
318,-41.03226089477539,-41.01130294799805
319,-40.92866897583008,-40.980464935302734
320,-40.803524017333984,-40.86609649658203
321,-41.228759765625,-41.01614189147949
322,-40.941001892089844,-41.08488082885742
323,-40.94121551513672,-40.94110870361328
324,-40.9820671081543,-40.96164131164551
325,-40.789451599121094,-40.885759353637695
326,-40.69151306152344,-40.740482330322266
327,-40.881961822509766,-40.7867374420166
328,-41.00151062011719,-40.94173622131348
329,-40.67960739135742,-40.840559005737305
330,-40.62717819213867,-40.65339279174805
331,-41.23249435424805,-40.92983627319336
332,-40.71711730957031,-40.97480583190918
333,-41.131683349609375,-40.924400329589844
334,-41.07913589477539,-41.10540962219238
335,-40.762733459472656,-40.92093467712402
336,-41.06708526611328,-40.91490936279297
337,-40.721187591552734,-40.89413642883301
338,-40.829769134521484,-40.77547836303711
339,-40.965911865234375,-40.89784049987793
340,-40.96083068847656,-40.96337127685547
341,-41.06485366821289,-41.01284217834473
342,-40.898685455322266,-40.98176956176758
343,-40.84501647949219,-40.87185096740723
344,-40.776485443115234,-40.81075096130371
345,-40.74462890625,-40.76055717468262
346,-40.925575256347656,-40.83510208129883
347,-41.18706130981445,-41.056318283081055
348,-40.9279670715332,-41.05751419067383
349,-40.73308563232422,-40.83052635192871
350,-40.81667709350586,-40.77488136291504
351,-40.554439544677734,-40.6855583190918
352,-41.05341720581055,-40.80392837524414
353,-41.1158561706543,-41.08463668823242
354,-41.02867126464844,-41.07226371765137
355,-41.12126159667969,-41.07496643066406
356,-41.09217834472656,-41.106719970703125
357,-40.78129577636719,-40.936737060546875
358,-40.52338790893555,-40.65234184265137
359,-40.887271881103516,-40.70532989501953
360,-41.19304275512695,-41.040157318115234
361,-40.882469177246094,-41.03775596618652
362,-41.05491638183594,-40.968692779541016
363,-40.93476867675781,-40.994842529296875
364,-41.03739929199219,-40.986083984375
365,-40.853546142578125,-40.945472717285156
366,-40.98786926269531,-40.92070770263672
367,-41.071678161621094,-41.0297737121582
368,-40.8319091796875,-40.9517936706543
369,-40.95561218261719,-40.893760681152344
370,-41.03590393066406,-40.995758056640625
371,-40.8030891418457,-40.91949653625488
372,-40.940128326416016,-40.87160873413086
373,-40.87176513671875,-40.90594673156738
374,-41.048831939697266,-40.96029853820801
375,-40.83993911743164,-40.94438552856445
376,-40.95896911621094,-40.89945411682129
377,-40.65861129760742,-40.80879020690918
378,-41.011627197265625,-40.83511924743652
379,-41.1351203918457,-41.073373794555664
380,-41.09279251098633,-41.113956451416016
381,-41.09516525268555,-41.09397888183594
382,-40.92168426513672,-41.00842475891113
383,-40.92671585083008,-40.9242000579834
384,-41.12482452392578,-41.02577018737793
385,-40.653194427490234,-40.88900947570801
386,-41.0667839050293,-40.859989166259766
387,-40.790382385253906,-40.9285831451416
388,-40.77458953857422,-40.78248596191406
389,-40.786441802978516,-40.78051567077637
390,-41.0539665222168,-40.920204162597656
391,-40.91753005981445,-40.985748291015625
392,-40.95890808105469,-40.93821907043457
393,-40.9951171875,-40.977012634277344
394,-40.96088790893555,-40.97800254821777
395,-40.940147399902344,-40.950517654418945
396,-40.94371032714844,-40.94192886352539
397,-40.93241882324219,-40.93806457519531
398,-40.97357940673828,-40.952999114990234
399,-41.007728576660156,-40.99065399169922
400,-40.84872055053711,-40.92822456359863


==> data/MMSE_1.csv <==
Epoch,Train_Loss,Smoothed_Train_Loss
1,-33.888797760009766,
2,-26.555490493774414,-30.22214412689209
3,-26.34569549560547,-26.45059299468994
4,-29.130382537841797,-27.738039016723633
5,-29.9931697845459,-29.561776161193848
6,-30.52471351623535,-30.258941650390625
7,-30.621509552001953,-30.573111534118652
8,-30.979150772094727,-30.80033016204834
9,-30.286718368530273,-30.6329345703125
10,-31.74285125732422,-31.014784812927246
11,-32.23210144042969,-31.987476348876953
12,-31.84661865234375,-32.03936004638672
13,-32.895870208740234,-32.37124443054199
14,-32.620582580566406,-32.75822639465332
15,-32.79829406738281,-32.70943832397461
16,-33.6455192565918,-33.221906661987305
17,-33.7537727355957,-33.69964599609375
18,-33.98788070678711,-33.870826721191406
19,-34.00644302368164,-33.997161865234375
20,-33.9986457824707,-34.00254440307617
21,-33.978858947753906,-33.988752365112305
22,-34.4364128112793,-34.2076358795166
23,-34.47811508178711,-34.4572639465332
24,-34.66452407836914,-34.571319580078125
25,-34.5442008972168,-34.60436248779297
26,-34.738563537597656,-34.64138221740723
27,-34.65641784667969,-34.69749069213867
28,-34.56196594238281,-34.60919189453125
29,-34.82284927368164,-34.69240760803223
30,-34.80052185058594,-34.81168556213379
31,-34.79615783691406,-34.79833984375
32,-34.53557205200195,-34.66586494445801
33,-34.95684814453125,-34.7462100982666
34,-34.78346252441406,-34.870155334472656
35,-34.701480865478516,-34.74247169494629
36,-35.108089447021484,-34.90478515625
37,-35.2423095703125,-35.17519950866699
38,-34.96650695800781,-35.104408264160156
39,-34.54118728637695,-34.75384712219238
40,-34.89924240112305,-34.72021484375
41,-34.96889877319336,-34.9340705871582
42,-34.998085021972656,-34.98349189758301
43,-35.120609283447266,-35.05934715270996
44,-34.93230056762695,-35.02645492553711
45,-35.28196716308594,-35.107133865356445
46,-35.02496337890625,-35.153465270996094
47,-34.85929870605469,-34.94213104248047
48,-34.960731506347656,-34.91001510620117
49,-34.82321548461914,-34.8919734954834
50,-35.0938720703125,-34.95854377746582
51,-34.9515495300293,-35.0227108001709
52,-34.972145080566406,-34.96184730529785
53,-35.07209777832031,-35.02212142944336
54,-34.879024505615234,-34.97556114196777
55,-35.02104949951172,-34.95003700256348
56,-35.105098724365234,-35.06307411193848
57,-34.9134407043457,-35.00926971435547
58,-35.11825942993164,-35.01585006713867
59,-34.75069046020508,-34.93447494506836
60,-34.8560791015625,-34.80338478088379
61,-34.90983963012695,-34.88295936584473
62,-35.01366424560547,-34.96175193786621
63,-34.796607971191406,-34.90513610839844
64,-35.04030227661133,-34.91845512390137
65,-35.0507926940918,-35.04554748535156
66,-35.19437789916992,-35.12258529663086
67,-34.900413513183594,-35.04739570617676
68,-35.17558670043945,-35.03800010681152
69,-34.79661560058594,-34.986101150512695
70,-34.846473693847656,-34.8215446472168
71,-34.969390869140625,-34.90793228149414
72,-35.23239517211914,-35.10089302062988
73,-34.87602615356445,-35.0542106628418
74,-35.04161834716797,-34.95882225036621
75,-34.939796447753906,-34.99070739746094
76,-35.05583572387695,-34.99781608581543
77,-34.562828063964844,-34.8093318939209
78,-34.87308883666992,-34.71795845031738
79,-34.951812744140625,-34.91245079040527
80,-35.06337356567383,-35.00759315490723
81,-34.888755798339844,-34.976064682006836
82,-34.66400146484375,-34.7763786315918
83,-35.11906433105469,-34.89153289794922
84,-34.99296569824219,-35.05601501464844
85,-35.17759704589844,-35.08528137207031
86,-34.9863395690918,-35.08196830749512
87,-34.904605865478516,-34.945472717285156
88,-35.315330505371094,-35.109968185424805
89,-34.81044006347656,-35.06288528442383
90,-34.73448181152344,-34.7724609375
91,-34.928627014160156,-34.8315544128418
92,-35.027130126953125,-34.97787857055664
93,-34.919925689697266,-34.973527908325195
94,-34.63591384887695,-34.77791976928711
95,-34.88840103149414,-34.76215744018555
96,-35.25401306152344,-35.07120704650879
97,-34.870479583740234,-35.062246322631836
98,-34.69972229003906,-34.78510093688965
99,-34.903831481933594,-34.80177688598633
100,-35.14165115356445,-35.02274131774902
101,-34.508079528808594,-34.82486534118652
102,-35.03248596191406,-34.77028274536133
103,-35.269432067871094,-35.15095901489258
104,-35.21635055541992,-35.24289131164551
105,-35.26868438720703,-35.24251747131348
106,-34.94129180908203,-35.10498809814453
107,-34.7712287902832,-34.85626029968262
108,-34.959266662597656,-34.86524772644043
109,-34.961341857910156,-34.960304260253906
110,-35.29213333129883,-35.12673759460449
111,-34.661773681640625,-34.97695350646973
112,-34.958438873291016,-34.81010627746582
113,-34.97273254394531,-34.965585708618164
114,-34.98301696777344,-34.977874755859375
115,-34.93172836303711,-34.95737266540527
116,-34.70905685424805,-34.82039260864258
117,-35.1945915222168,-34.95182418823242
118,-35.044532775878906,-35.11956214904785
119,-35.137577056884766,-35.091054916381836
120,-34.86722183227539,-35.00239944458008
121,-35.02260971069336,-34.944915771484375
122,-34.79335021972656,-34.90797996520996
123,-34.932491302490234,-34.8629207611084
124,-35.06696319580078,-34.99972724914551
125,-34.993045806884766,-35.03000450134277
126,-34.77936935424805,-34.886207580566406
127,-34.819435119628906,-34.79940223693848
128,-35.15830612182617,-34.98887062072754
129,-34.80835723876953,-34.98333168029785
130,-34.79423522949219,-34.80129623413086
131,-34.86302185058594,-34.82862854003906
132,-35.07018280029297,-34.96660232543945
133,-35.095497131347656,-35.08283996582031
134,-34.66029739379883,-34.87789726257324
135,-35.10737228393555,-34.88383483886719
136,-35.110382080078125,-35.108877182006836
137,-35.140377044677734,-35.12537956237793
138,-34.899967193603516,-35.020172119140625
139,-34.98501205444336,-34.94248962402344
140,-34.98384094238281,-34.984426498413086
141,-35.22580337524414,-35.10482215881348
142,-35.10813903808594,-35.16697120666504
143,-34.879302978515625,-34.99372100830078
144,-35.05169677734375,-34.96549987792969
145,-34.99595642089844,-35.023826599121094
146,-34.9583740234375,-34.97716522216797
147,-34.641780853271484,-34.80007743835449
148,-34.971675872802734,-34.80672836303711
149,-35.052528381347656,-35.012102127075195
150,-35.120548248291016,-35.086538314819336
151,-35.22076416015625,-35.17065620422363
152,-34.75099182128906,-34.985877990722656
153,-34.815914154052734,-34.7834529876709
154,-35.104549407958984,-34.96023178100586
155,-35.03791809082031,-35.07123374938965
156,-34.900447845458984,-34.96918296813965
157,-34.89030456542969,-34.895376205444336
158,-34.752323150634766,-34.82131385803223
159,-35.27922821044922,-35.01577568054199
160,-34.8664436340332,-35.07283592224121
161,-34.8663215637207,-34.86638259887695
162,-35.035560607910156,-34.95094108581543
163,-34.830013275146484,-34.93278694152832
164,-34.9918212890625,-34.91091728210449
165,-34.973106384277344,-34.98246383666992
166,-34.891082763671875,-34.93209457397461
167,-34.90904235839844,-34.900062561035156
168,-34.718990325927734,-34.814016342163086
169,-34.709434509277344,-34.71421241760254
170,-35.15256881713867,-34.93100166320801
171,-34.80500030517578,-34.97878456115723
172,-34.94536590576172,-34.87518310546875
173,-35.125370025634766,-35.03536796569824
174,-34.923892974853516,-35.02463150024414
175,-35.05144119262695,-34.987667083740234
176,-34.860496520996094,-34.95596885681152
177,-34.86283493041992,-34.86166572570801
178,-34.7985725402832,-34.83070373535156
179,-35.21330261230469,-35.005937576293945
180,-35.0104866027832,-35.111894607543945
181,-34.90755081176758,-34.95901870727539
182,-34.9777717590332,-34.94266128540039
183,-34.897037506103516,-34.93740463256836
184,-34.838096618652344,-34.86756706237793
185,-34.87480545043945,-34.8564510345459
186,-34.93205642700195,-34.9034309387207
187,-35.0880012512207,-35.01002883911133
188,-34.876712799072266,-34.982357025146484
189,-35.005008697509766,-34.940860748291016
190,-34.763404846191406,-34.884206771850586
191,-35.1288948059082,-34.946149826049805
192,-35.02996063232422,-35.07942771911621
193,-35.22805404663086,-35.12900733947754
194,-35.033565521240234,-35.13080978393555
195,-34.75480651855469,-34.89418601989746
196,-34.85784912109375,-34.80632781982422
197,-35.116878509521484,-34.98736381530762
198,-34.84721755981445,-34.98204803466797
199,-35.068634033203125,-34.95792579650879
200,-35.07001495361328,-35.0693244934082
201,-34.917083740234375,-34.99354934692383
202,-34.735145568847656,-34.826114654541016
203,-34.71862030029297,-34.72688293457031
204,-34.82883071899414,-34.773725509643555
205,-34.81279373168945,-34.8208122253418
206,-35.193580627441406,-35.00318717956543
207,-34.680049896240234,-34.93681526184082
208,-34.987552642822266,-34.83380126953125
209,-35.0245246887207,-35.006038665771484
210,-34.97315979003906,-34.99884223937988
211,-35.25772476196289,-35.11544227600098
212,-35.0239372253418,-35.140830993652344
213,-34.745361328125,-34.8846492767334
214,-35.224220275878906,-34.98479080200195
215,-35.143375396728516,-35.18379783630371
216,-34.77434158325195,-34.958858489990234
217,-34.81512451171875,-34.79473304748535
218,-34.934654235839844,-34.8748893737793
219,-34.86882781982422,-34.90174102783203
220,-35.11492919921875,-34.991878509521484
221,-35.12815856933594,-35.121543884277344
222,-34.8039436340332,-34.96605110168457
223,-35.211612701416016,-35.00777816772461
224,-34.7447624206543,-34.978187561035156
225,-34.94108963012695,-34.842926025390625
226,-34.87918472290039,-34.91013717651367
227,-34.893184661865234,-34.88618469238281
228,-35.02509689331055,-34.95914077758789
229,-35.11806869506836,-35.07158279418945
230,-35.02587127685547,-35.071969985961914
231,-35.037593841552734,-35.0317325592041
232,-34.855621337890625,-34.94660758972168
233,-35.058048248291016,-34.95683479309082
234,-35.071380615234375,-35.064714431762695
235,-35.15252685546875,-35.11195373535156
236,-34.82899475097656,-34.990760803222656
237,-35.07691955566406,-34.95295715332031
238,-35.13629913330078,-35.10660934448242
239,-35.02107620239258,-35.07868766784668
240,-35.24140167236328,-35.13123893737793
241,-34.830936431884766,-35.03616905212402
242,-35.00013732910156,-34.915536880493164
243,-35.2044563293457,-35.10229682922363
244,-34.92987060546875,-35.06716346740723
245,-34.887752532958984,-34.90881156921387
246,-35.08580017089844,-34.98677635192871
247,-34.82304763793945,-34.954423904418945
248,-35.02088165283203,-34.92196464538574
249,-35.03083419799805,-35.02585792541504
250,-35.00653839111328,-35.018686294555664
251,-35.186519622802734,-35.09652900695801
252,-35.018150329589844,-35.10233497619629
253,-35.08272171020508,-35.05043601989746
254,-35.278507232666016,-35.18061447143555
255,-35.181358337402344,-35.22993278503418
256,-35.03981018066406,-35.1105842590332
257,-34.77006149291992,-34.90493583679199
258,-35.06953430175781,-34.91979789733887
259,-35.00932312011719,-35.0394287109375
260,-35.121273040771484,-35.065298080444336
261,-35.067569732666016,-35.09442138671875
262,-35.025386810302734,-35.046478271484375
263,-34.72307586669922,-34.87423133850098
264,-34.695640563964844,-34.70935821533203
265,-34.8821907043457,-34.78891563415527
266,-35.117271423339844,-34.99973106384277
267,-35.05157470703125,-35.08442306518555
268,-35.02186965942383,-35.03672218322754
269,-35.26900863647461,-35.14543914794922
270,-35.15349197387695,-35.21125030517578
271,-34.824310302734375,-34.988901138305664
272,-34.81481170654297,-34.81956100463867
273,-35.09578323364258,-34.95529747009277
274,-35.07890319824219,-35.08734321594238
275,-35.08625793457031,-35.08258056640625
276,-35.17204284667969,-35.129150390625
277,-34.93022155761719,-35.05113220214844
278,-35.18717956542969,-35.05870056152344
279,-34.868831634521484,-35.028005599975586
280,-35.10291290283203,-34.98587226867676
281,-34.948123931884766,-35.0255184173584
282,-34.85719680786133,-34.90266036987305
283,-35.096656799316406,-34.97692680358887
284,-35.103511810302734,-35.10008430480957
285,-34.94709777832031,-35.02530479431152
286,-34.8806266784668,-34.913862228393555
287,-35.05693817138672,-34.96878242492676
288,-35.22850799560547,-35.142723083496094
289,-34.918766021728516,-35.07363700866699
290,-34.809818267822266,-34.86429214477539
291,-35.039180755615234,-34.92449951171875
292,-35.153202056884766,-35.09619140625
293,-35.11705780029297,-35.13512992858887
294,-34.907928466796875,-35.01249313354492
295,-34.98414611816406,-34.94603729248047
296,-34.9102897644043,-34.94721794128418
297,-35.074317932128906,-34.9923038482666
298,-34.933265686035156,-35.00379180908203
299,-34.67738342285156,-34.80532455444336
300,-35.112571716308594,-34.89497756958008
301,-35.30331039428711,-35.20794105529785
302,-34.9696044921875,-35.136457443237305
303,-35.08975601196289,-35.029680252075195
304,-34.886600494384766,-34.98817825317383
305,-34.94685363769531,-34.91672706604004
306,-35.202022552490234,-35.07443809509277
307,-34.83528137207031,-35.01865196228027
308,-35.11857604980469,-34.9769287109375
309,-35.04374694824219,-35.08116149902344
310,-35.123809814453125,-35.083778381347656
311,-35.0286979675293,-35.07625389099121
312,-34.93936538696289,-34.984031677246094
313,-35.12571716308594,-35.032541275024414
314,-35.178165435791016,-35.15194129943848
315,-35.02097702026367,-35.099571228027344
316,-34.93647384643555,-34.97872543334961
317,-35.0477294921875,-34.99210166931152
318,-35.08446502685547,-35.066097259521484
319,-34.993953704833984,-35.03920936584473
320,-34.875492095947266,-34.934722900390625
321,-35.26493453979492,-35.070213317871094
322,-34.99995040893555,-35.132442474365234
323,-35.00346374511719,-35.00170707702637
324,-35.04314041137695,-35.02330207824707
325,-34.86533737182617,-34.95423889160156
326,-34.777503967285156,-34.821420669555664
327,-34.94867706298828,-34.86309051513672
328,-35.0554084777832,-35.00204277038574
329,-34.765689849853516,-34.91054916381836
330,-34.711753845214844,-34.73872184753418
331,-35.26860046386719,-34.990177154541016
332,-34.79905700683594,-35.03382873535156
333,-35.17680358886719,-34.98793029785156
334,-35.1269416809082,-35.151872634887695
335,-34.83895492553711,-34.982948303222656
336,-35.11646270751953,-34.97770881652832
337,-34.800052642822266,-34.9582576751709
338,-34.898372650146484,-34.849212646484375
339,-35.02662658691406,-34.96249961853027
340,-35.018707275390625,-35.022666931152344
341,-35.113014221191406,-35.065860748291016
342,-34.96660232543945,-35.03980827331543
343,-34.91609573364258,-34.941349029541016
344,-34.85504913330078,-34.88557243347168
345,-34.82118225097656,-34.83811569213867
346,-34.99184036254883,-34.906511306762695
347,-35.225975036621094,-35.10890769958496
348,-34.992794036865234,-35.109384536743164
349,-34.812835693359375,-34.902814865112305
350,-34.88692855834961,-34.84988212585449
351,-34.64973449707031,-34.76833152770996
352,-35.103572845458984,-34.87665367126465
353,-35.16520690917969,-35.134389877319336
354,-35.08244323730469,-35.12382507324219
355,-35.173709869384766,-35.12807655334473
356,-35.14195251464844,-35.1578311920166
357,-34.85697937011719,-34.99946594238281
358,-34.624366760253906,-34.74067306518555
359,-34.95481872558594,-34.78959274291992
360,-35.23544692993164,-35.09513282775879
361,-34.948463439941406,-35.09195518493652
362,-35.11197280883789,-35.03021812438965
363,-34.99922180175781,-35.05559730529785
364,-35.09054946899414,-35.04488563537598
365,-34.92387390136719,-35.007211685180664
366,-35.04605484008789,-34.98496437072754
367,-35.127140045166016,-35.08659744262695
368,-34.90688705444336,-35.01701354980469
369,-35.01516342163086,-34.96102523803711
370,-35.0902214050293,-35.05269241333008
371,-34.87368392944336,-34.98195266723633
372,-34.997833251953125,-34.93575859069824
373,-34.939659118652344,-34.968746185302734
374,-35.09847640991211,-35.01906776428223
375,-34.91181182861328,-35.005144119262695
376,-35.02064514160156,-34.96622848510742
377,-34.74700164794922,-34.88382339477539
378,-35.06813049316406,-34.90756607055664
379,-35.17961120605469,-35.123870849609375
380,-35.13994598388672,-35.1597785949707
381,-35.14411926269531,-35.142032623291016
382,-34.986324310302734,-35.06522178649902
383,-34.98841857910156,-34.98737144470215
384,-35.16887664794922,-35.07864761352539
385,-34.741477966308594,-34.955177307128906
386,-35.119014739990234,-34.930246353149414
387,-34.86565017700195,-34.992332458496094
388,-34.84701919555664,-34.8563346862793
389,-34.85887908935547,-34.852949142456055
390,-35.10575866699219,-34.98231887817383
391,-34.985469818115234,-35.04561424255371
392,-35.018402099609375,-35.001935958862305
393,-35.051204681396484,-35.03480339050293
394,-35.018829345703125,-35.035017013549805
395,-35.000370025634766,-35.009599685668945
396,-35.00831604003906,-35.004343032836914
397,-34.99506378173828,-35.00168991088867
398,-35.032920837402344,-35.01399230957031
399,-35.0644416809082,-35.04868125915527
400,-34.91807556152344,-34.99125862121582

